Robust Model-Free Learning and Control without Prior Knowledge

We present a simple model-free control algorithm that is able to robustly learn and stabilize an unknown discrete-time linear system with full control and state feedback subject to arbitrary bounded disturbance and noise sequences. The controller does not require any prior knowledge of the system dynamics, disturbances, or noise, yet it can guarantee robust stability and provides asymptotic and worst-case bounds on the state and input trajectories. To the best of our knowledge, this is the first model-free algorithm that comes with such robust stability guarantees without the need to make any prior assumptions about the system. We would like to highlight the new convex geometry-based approach taken towards robust stability analysis which served as a key enabler in our results. We will conclude with simulation results that show that despite the generality and simplicity, the controller demonstrates good closed-loop performance.

==> nonoiseplotdata1000X0.5.csv <==
t,x_1,x_2,x_3,u_1,u_2,u_3,w_1,w_2,w_3,kappa,xbvec,mkappa,mukappa,Nmu,ubvec,x2norm,u2norm,w2norm
-4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-3,0.1,0,0,0,0,0,-0.000579283500353844,0.0119931424662974,0.0030201306409364,0,0,0,0,0,0,0.1,0,0.153558242503164
-2,0,0.1,0,0,0,0,0.00201254268231412,0.00353887134316959,0.00923772995620192,0,0,0,0,0,0,0.1,0,0.156262286177795
-1,0,0,0.1,0,0,0,0.00204821850455924,0.00208292573027271,0.0026884848066702,0,0,0,0,0,0,0.1,0,0.156060964196556
0,1.35416371956582e-05,-2.72839195625367e-05,1.21386716842632e-05,0,0,0,2.35880664866476e-05,-2.16483086730118e-05,-2.82536638562409e-05,3.30048877268361,0.352625598453259,5.10458651661212,0.804097743928504,0,0,0.00157340253163148,0,0.000989186800855319
1,-7.47489332367045e-06,-4.41408369391815e-05,-2.5001131479253e-05,0,0,0,9.26074317440095e-06,9.95052676088559e-06,-5.70853385225589e-06,3.30048877268361,0.200180385614023,5.10458651661212,0.804097743928504,0,0,0.00247055093841848,0,0.000988627383638263
2,6.16735463579795e-05,5.58255317802134e-06,6.96524800003011e-05,0,0,0,4.6022608710155e-05,6.85198872848024e-05,9.75211877205088e-05,3.30048877268361,0.218504173877962,5.10458651661212,0.804097743928504,0,0,0.00365863452972519,0,0.000974810195884164
3,-6.56215521354289e-05,-1.10931911646325e-05,-1.21093997024841e-05,0,0,0,-2.50150416042002e-05,4.85374526552584e-06,-1.00536949010459e-05,3.30048877268362,0.224970261387558,5.10458651661212,0.804097743928504,0,0,0.00594545318829694,0,0.000981925427262064
4,7.01932125932003e-05,0.000201179186254629,7.99540367003965e-05,0,0,0,7.48514175109272e-06,-1.92181844505118e-05,-3.76598485314772e-05,3.30048877268361,0.342908938569641,5.10458651661212,0.804097743928504,0,0,0.00945840774742906,0,0.000995819411405668
5,-0.000136056270880298,-0.000216193860853458,-1.27814774951333e-05,0,0,0,-5.05015205517976e-05,1.03397677919346e-05,1.25783388344016e-05,3.27470966959951,0.492972610158846,5.07777284709439,0.803063177494877,0,0,0.014332798389311,0,0.000988750435990516
6,0.000280197122864908,0.000229967583865451,0.000285351625861414,0,0,0,1.51939702213143e-05,1.34088672303143e-05,-5.99562394549887e-05,3.14862059964393,0.654056813957237,4.94645563781944,0.797835038175507,0,0,0.0226656844362558,0,0.000973742102836652
7,0.000230440031740694,0.00023031912504946,0.000393155560350061,0,0,0,-2.57363751139533e-05,-5.54830241694283e-05,1.95928215246433e-05,3.014359837039,0.867145361775416,4.80629947741091,0.791939640371916,0,0,0.0269605276186226,0,0.000977861432502345
8,-4.74042675221845e-06,9.34200201696908e-06,-2.98689524434579e-05,0,0,0,7.13142996637917e-06,2.53460281807905e-06,-5.55324494808388e-05,2.84640220958821,0.831312763934352,4.63044000795224,0.784037798364033,0,0,0.0268703185480008,0,0.000981881373842078
9,-0.000260055038615713,0.000447453215933661,-3.80775245585057e-05,0,0,0,-7.25090667022229e-05,-2.93630550033763e-06,9.12637893735091e-06,2.68622119568043,0.853029133425198,4.46211202637882,0.775890830698384,0,0,0.0236373970452944,0,0.000976339734643211
10,-0.00035793769010857,5.39719299852765e-05,0.000267701534787754,0,0,0,-3.74885287841253e-06,-1.52018857338368e-05,2.95240281951115e-05,2.52628579885954,0.80181031255304,4.29336844925042,0.767082650390886,0,0.00040144517194123,0.0193111959658457,4.05670841210933e-05,0.000999542578524675
11,0.000291318182268348,0.000103538231712287,5.07653173029252e-05,0,0,0,-9.4303858130752e-06,1.16290041973092e-05,-5.35936228148465e-05,2.41311169019393,0.705655271239575,4.17350492845391,0.760393238259981,0,0.0143220266673513,0.0142208518642155,0.00122823336516726,0.000992530469332366
12,0.000118289541639162,3.94685336280927e-05,-0.000236099550015727,0,0,0,-5.55715060234286e-05,1.31097335280375e-05,2.01022617059454e-06,2.35261937836763,0.574980806861055,4.10926697200437,0.756647593636743,0,0.0137666211626897,0.00962015993795877,0.00137474730865357,0.000985668371945192
13,4.69121790718157e-05,8.58134144869956e-05,-3.39773629850203e-05,0,0,0,3.58557878472896e-05,-8.88339367343283e-06,1.92571329632257e-05,2.27779805663601,0.542247688516115,4.02963669816197,0.751838641525955,0,0.0203422942071259,0.00769161185989235,0.00168181381109983,0.000982261738380146
14,-3.72962995126719e-05,3.87930589188891e-05,-7.64030071407434e-05,0,0,0,-1.46213531865713e-06,6.91102791363685e-06,1.3738574786028e-05,2.20950755287679,0.493381282008767,3.95677646474025,0.74726891186346,0,0.0195549091031535,0.00548029844826054,0.00180634180053294,0.000971865926651124
15,0.000105868549405241,-2.39738568662216e-05,-4.15657407574131e-05,0,0,0,4.64161958661191e-06,-7.19636137449253e-06,-1.64586577459613e-05,2.15648703829717,0.45883892157574,3.90008218482375,0.743595146526579,0,0.0203388285897581,0.00468766560529832,0.00158390023618032,0.000987968904609942
16,-6.28282045672921e-05,-2.77361674605967e-06,-0.000106480097505698,0,0,0,-2.52935767261219e-05,-4.16453663016314e-06,4.73221165893439e-05,2.12590603549394,0.461786401232326,3.86732965317148,0.741423617677539,0,0.0199334756801421,0.00407761763730287,0.00158634688254756,0.000982821423538115
17,-4.30833754311978e-06,8.73731803208291e-06,4.13495633298969e-05,0,0,0,3.00157175189749e-05,-2.43373534577244e-05,6.8726022859471e-06,2.10461152607268,0.419428551565705,3.84449965445887,0.739888128386189,0,0.0190421235112221,0.00340426545480285,0.00170912311538448,0.000973885147516968
18,-4.42781544533611e-05,4.53413236136968e-05,-1.40064807568892e-05,0,0,0,-3.05639804583202e-06,-3.87344077949509e-05,-3.58240958009232e-05,2.08835761339391,0.391443097021029,3.82706044064514,0.738702827251236,0,0.0207234591463628,0.00310850820449194,0.00173923401440931,0.00100606889700923
19,-0.000110206569966975,-4.56044518541605e-05,2.20186027513196e-05,0,0,0,-1.89544640848461e-05,-6.35546087704474e-05,3.22322883245253e-05,2.06580106361544,0.379022247687208,3.80283944659545,0.737038382980002,0,0.0198536734199951,0.00259235955638983,0.00165511186921981,0.000982675152117217
20,-6.38143219111246e-05,-2.5445521755386e-05,-1.21274394819375e-05,0,0,0,2.08985673179207e-06,1.02396242073802e-05,-5.55052547778658e-05,2.05278498336217,0.364974093589058,3.78885285124109,0.736067867878927,0,0.0214930402113336,0.00261977189721726,0.00175935122146896,0.000980089308491624
21,-5.2690568578841e-06,-6.43784477504692e-06,-4.90960563976844e-05,0,0,0,8.48038548687646e-07,-2.08210709545128e-05,1.28964256675445e-05,2.03940274239674,0.32505610403617,3.77446449639585,0.735061753999115,0,0.020804086755877,0.00243736146285147,0.00158766547512305,0.000989332054255433
22,1.03528938563582e-05,7.2527130858827e-05,0.000129378914724228,0,0,0,-6.34102184904575e-05,3.3645667110011e-05,-4.34942166597859e-05,2.02587378708195,0.349353173159119,3.75990997115303,0.734036184071082,0,0.0207472249495776,0.0023003899571104,0.0016644841763471,0.000989147938152912
23,-7.67838395582388e-05,0.000132882512766744,-0.000130641834818585,0,0,0,-7.48575547689256e-07,1.66356269274084e-05,-3.57982151915703e-06,2.01620271900349,0.329753653856269,3.74950052600436,0.733297807000864,0,0.0221211812624248,0.00223138424580276,0.00154746786403371,0.000982418826860885
24,-2.52082772330899e-05,-3.6616652617707e-06,-3.08904505150753e-05,0,0,0,4.34296758447971e-05,-1.74391976413341e-05,3.08350862987705e-05,2.00747018610653,0.330552637509136,3.7400974461735,0.732627260066976,0,0.0195142946697982,0.00214603533044549,0.00153879404608908,0.000996151517586785
25,3.44091678773665e-05,7.91302492951711e-05,-6.27396050061133e-05,0,0,0,4.7424860566732e-05,1.8050488805856e-05,1.50733136135659e-05,2.00423989736093,0.301147532550992,3.73661822627564,0.73237832891471,0,0.020062932004568,0.00204611254205906,0.0014888613185173,0.000976290680742882
26,-4.77268913692438e-05,3.317832389771e-05,-1.55722549263884e-07,0,0,0,1.47198317634231e-05,2.34451216494079e-05,-2.12610430994586e-06,2.00087991283344,0.312666277658826,3.73299869736919,0.732118784535745,0,0.019859696200778,0.00195311294416663,0.00141715976183001,0.000982490878560296
27,5.32183225957668e-06,1.43108310037542e-05,-7.21266056663271e-05,0,0,0,3.08355414320773e-05,4.62567790662267e-05,-1.48850273046449e-05,1.9969582219681,0.308885321835482,3.72877352143729,0.731815299469191,0,0.0208010158865739,0.00192753910825044,0.00162305826529625,0.000991941482615947
28,3.34949321512589e-05,9.58557147853443e-06,-2.37836668682546e-05,0,0,0,-6.89931207227268e-07,2.53935443915267e-05,-3.52476731665967e-05,1.99621897868768,0.298228920453915,3.72797697522503,0.731757996537353,0,0.0210135785512981,0.0020135489331995,0.00155407874016291,0.000971696089765018
29,4.4233706207236e-05,6.2136808762755e-06,-6.59874096286053e-05,0,0,0,-9.13358027404987e-06,3.72269697017076e-05,-2.07451546852014e-05,1.99621897868768,0.294260854030622,3.72797697522503,0.731757996537353,0,0.020218275241496,0.00190434043994003,0.0014826983760533,0.00098801269832541
30,-6.79219019609081e-05,1.896927942182e-05,5.91750932294221e-05,0,0,0,-2.5685684512902e-05,2.04039558983592e-05,2.19563366434247e-05,1.99621897868768,0.298951740793529,3.72797697522503,0.731757996537353,0,0.0185997073341782,0.00179668113878152,0.00144218579921948,0.000984123543037114
31,-2.21338349415793e-05,5.0484334417006e-05,4.55189775192834e-05,0,0,0,2.15062208733916e-05,-3.10085105574577e-05,2.99449078202996e-05,1.99621897868768,0.301314043148661,3.72797697522503,0.731757996537353,0,0.0200512608474093,0.001840855725467,0.00150696780999709,0.000987544046773321
32,0.000118010233818764,-1.22156700650075e-05,0.000115681844236486,0,0,0,-2.34648142214974e-05,-3.9032304601061e-07,2.03152397572243e-05,1.99621897868768,0.291179965699161,3.72797697522503,0.731757996537353,0,0.0205641891355626,0.00194042568548058,0.00146767128406183,0.000982287803984662
33,1.07110188255649e-05,-6.41993056048825e-06,3.93557563270533e-05,0,0,0,2.82092532740641e-06,1.64710240047059e-05,6.73724893181018e-05,1.99426283113701,0.296196284784942,3.72586901446098,0.731606183323966,0,0.0192950318343572,0.00183158545226241,0.00153314056211277,0.000978620616177902
34,-5.69659197089881e-05,3.53906017402953e-05,4.60383762680578e-05,0,0,0,-1.13384725230018e-05,3.83548665904686e-05,-1.16512125851631e-06,1.99186402853375,0.30252300373858,3.72328390299886,0.731419874465106,0,0.0199054330867947,0.00183856606048662,0.00140621785590402,0.000991155964590556
35,-5.62854983316656e-05,2.07898670569802e-05,-3.74089195928867e-06,0,0,0,-2.38557035434471e-05,2.95194764497809e-05,-2.65852057452036e-05,1.99055282050139,0.288762514900982,3.72187072684198,0.731317906340585,0,0.0211611999952972,0.00184809737243306,0.00148201168072702,0.000989708095742957
36,-0.00011703488063969,3.70631755083474e-05,-1.11209607977077e-05,0,0,0,-1.81852322206977e-06,1.26518219714654e-05,-5.75323432597608e-06,1.99055282050139,0.269987111006909,3.72187072684198,0.731317906340585,0,0.021306895627424,0.00184998546397434,0.00156503765968467,0.000974346118145013
37,-6.15297779339281e-05,5.74568362657444e-05,1.1818499886652e-05,0,0,0,-6.5061328918251e-05,3.98919817803572e-05,3.0342439803105e-05,1.99055282050139,0.281113330243558,3.72187072684198,0.731317906340585,0,0.018881138006985,0.00181574981824578,0.0013021339491168,0.000966848762850698
38,-5.34759770748792e-05,8.57806005381135e-06,7.72060001241252e-06,0,0,0,-1.66899147022272e-05,2.39616658908174e-05,-3.4297983297679e-05,1.99055282050139,0.255449267512561,3.72187072684198,0.731317906340585,0,0.0199254446253136,0.00180827400119001,0.00129907112933793,0.000985314167605179
39,-3.25553228187238e-06,0.00011528497804048,7.10560413287819e-06,0,0,0,3.84662827226638e-05,4.03346172409593e-05,1.32002844694975e-05,1.99055282050139,0.304361339935708,3.72187072684198,0.731317906340585,0,0.0180078682695758,0.00178622271820118,0.00124834974447186,0.000983522703002182
40,-1.78556057869924e-05,0.000160787375163012,7.56178153167106e-05,0,0,0,-1.7164117835633e-07,4.33179629032328e-05,-8.81078370990618e-06,1.99055282050139,0.270712711804562,3.72187072684198,0.731317906340585,0,0.0197464621032439,0.00178665200259794,0.00143852979159698,0.000985930977406734
41,-1.38515892306993e-05,6.65763744479766e-05,2.32849882851023e-06,0,0,0,-5.65546575944464e-06,-5.52470197251642e-06,-4.07842371074878e-05,1.99055282050139,0.270104138138881,3.72187072684198,0.731317906340585,0,0.0181589371892844,0.00176244029474255,0.00136331127477358,0.000967909481831587
42,-1.09367491451388e-05,9.94289416496174e-05,1.48372937596963e-05,0,0,0,3.10130596645281e-05,2.26310509313022e-05,-5.11746192790445e-05,1.99055282050139,0.272368117551389,3.72187072684198,0.731317906340585,0,0.0205149139493073,0.00177313577084131,0.0015134090354968,0.00100195834323179
43,1.73463926266863e-06,-1.18181961069891e-05,-8.34707217345639e-05,0,0,0,-2.01592469609957e-06,-1.54558607576852e-05,1.62615991190056e-05,1.99055282050139,0.26372846325661,3.72187072684198,0.731317906340585,0,0.0202767950405379,0.00178584572010962,0.00139219900184603,0.000996046713064617
44,-3.43048434026978e-05,3.8439568015763e-05,7.40244853207706e-05,0,0,0,1.95068330848935e-05,3.05090858856502e-05,-1.62759953346522e-05,1.99055282050139,0.299423903368469,3.72187072684198,0.731317906340585,0,0.0208431383083782,0.00171927031487638,0.00139470548051755,0.000978934140747215
45,-4.22538551360394e-05,-1.50418324000546e-05,-2.45950151509949e-05,0,0,0,-3.92948226922598e-05,-4.15411762256168e-05,-4.50059484038519e-05,1.99055282050139,0.288515390607393,3.72187072684198,0.731317906340585,0,0.0191426828773994,0.00183925010976374,0.0014269871762217,0.000988880175616648
46,-8.71923583013749e-05,-6.60405083365194e-07,-1.63225971948456e-05,0,0,0,2.07109871967897e-05,-5.35860709093398e-05,-4.14764229436605e-05,1.99055282050139,0.248344721411855,3.72187072684198,0.731317906340585,0,0.0207055448669102,0.00182740885655234,0.00149964861056143,0.00101245813624278
47,-7.2952946129972e-05,-2.30510209209052e-06,-7.89930308745568e-05,0,0,0,3.42759706666118e-06,-1.87506446951067e-05,5.86593101303823e-07,1.99055282050139,0.266954637968568,3.72187072684198,0.731317906340585,0,0.0206700127827307,0.0017426432224786,0.00142653578098094,0.000984696247129789
48,1.17130349733328e-05,-8.25390690621875e-06,2.80183913459066e-05,0,0,0,3.13260315221522e-05,3.74515532916641e-05,4.15359232450455e-05,1.99055282050139,0.263688692388948,3.72187072684198,0.731317906340585,0,0.0196556265065868,0.00170177050340453,0.00142671873511438,0.000993497433720875
49,4.30410217712776e-05,2.23541357294485e-05,2.50546935078892e-05,0,0,0,-9.12750194305845e-06,1.92559001819318e-05,2.81703982217946e-05,1.9893983582511,0.275884670052623,3.72062640148455,0.731228043233455,0,0.0186266186203003,0.0016611534246683,0.0012718682661167,0.000983038713069475
50,-9.13911552509333e-05,-4.78098034179892e-05,4.34275877435981e-05,0,0,0,2.91934796523091e-05,2.35825567804712e-05,2.2092590453278e-05,1.9893983582511,0.279424254452319,3.72062640148455,0.731228043233455,0,0.0201316193677676,0.00173933514694183,0.00141642280774169,0.000976119622693373
51,-2.81380676169314e-06,0.000102793651597095,1.86799543016056e-05,0,0,0,1.24023715665591e-05,-2.04423662314425e-05,-4.99144013068264e-06,1.9893983582511,0.272259267409556,3.72062640148455,0.731228043233455,0,0.0195237336403694,0.00169910926374745,0.00140942899658638,0.000980213623537172
52,4.06304970954866e-05,-1.84260410005479e-05,2.26441034486632e-05,0,0,0,-3.01932067292241e-05,-1.60777822306586e-05,-3.25700464150879e-05,1.9893983582511,0.242771300612095,3.72062640148455,0.731228043233455,0,0.0194426338048805,0.00173335780643685,0.00140168591025522,0.000986866405725535
53,3.95336810727306e-05,5.77738685444306e-05,-6.04968860687093e-05,0,0,0,1.84198909948287e-05,-1.09480450975277e-05,-3.62319769164265e-06,1.9893983582511,0.282813329269689,3.72062640148455,0.731228043233455,0,0.0181730001037178,0.001697611621323,0.00133514426241706,0.000983088193070925
54,4.4915560669446e-05,1.50785631119816e-05,-4.69353803010476e-06,0,0,0,-1.82775224067998e-05,-1.28035469984289e-05,1.88629805853171e-05,1.9873759546359,0.257631640530764,3.71844639474912,0.731070440113225,0,0.0195289860062141,0.00172814094754776,0.00139042518068425,0.000995244692864143
55,-2.70292276223282e-05,1.54116808902758e-05,-6.1058625659743e-05,0,0,0,-4.10613240815397e-05,-2.74445421259638e-05,-8.42935438701552e-05,1.9873759546359,0.268495407921687,3.71844639474912,0.731070440113225,0,0.021550688744869,0.00179179186121277,0.00150162181033155,0.000990799244983326
56,-3.39354276219569e-05,-3.4398715917139e-05,2.73714152563398e-06,0,0,0,1.28549675035536e-05,1.56206293618428e-05,-2.013028569877e-05,1.9873759546359,0.262550697354561,3.71844639474912,0.731070440113225,0,0.0206770528168229,0.00173812905413698,0.00146533787852917,0.000999583478769254
57,-3.9308310025794e-05,0.000106384327639028,-3.30490416854422e-05,0,0,0,2.85912220271936e-05,-4.68815293901714e-06,-4.73043732346912e-07,1.98551923743636,0.256457635867266,3.71644487888084,0.73092564144448,0,0.0178833658773021,0.00164562919625898,0.00138476939863896,0.000984721466396884
58,3.08601259069737e-05,3.47907831766472e-05,3.59622373805691e-05,0,0,0,-7.58374968099069e-05,-8.33231169091042e-06,-2.84305985717983e-05,1.98551923743636,0.248743337268814,3.71644487888084,0.73092564144448,0,0.0207683962084019,0.00169761164013387,0.00142367213034255,0.0010022836256882
59,-8.18735325890903e-05,2.97801182299798e-05,-6.3924666028934e-06,0,0,0,-6.39100091184353e-06,2.56705335602858e-05,4.93977655889407e-05,1.98551923743636,0.257986830657831,3.71644487888084,0.73092564144448,0,0.0190479145387306,0.00166110802480389,0.00138916961619027,0.000977546011943654
60,-2.79333174952258e-05,3.68876568778314e-05,5.00625808186949e-05,0,0,0,0,0,0,1.98551923743636,0.249797281583829,3.71644487888084,0.73092564144448,0,0,0.00172264979329095,0,0
61,0,0,0,0,0,0,0,0,0,1.98551923743636,0,3.71644487888084,0.73092564144448,0,0,0,0,0
62,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> nonoiseplotdata1000X0.9.csv <==
t,x_1,x_2,x_3,u_1,u_2,u_3,w_1,w_2,w_3,kappa,xbvec,mkappa,mukappa,Nmu,ubvec,x2norm,u2norm,w2norm
-4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-3,0.1,0,0,0,0,0,0.129004953686693,0.12581218216777,0.132956080068679,0,0,0,0,0,0,0.1,0,0.256532899614023
-2,0,0.1,0,0,0,0,0.132129250216724,0.136720361438936,0.130481138677591,0,0,0,0,0,0,0.1,0,0.251972867330963
-1,0,0,0.1,0,0,0,0.131924977576619,0.132608264976757,0.129358155840185,0,0,0,0,0,0,0.1,0,0.249301009806117
0,0.00136090077139318,0.00123562969932781,0.00127494528344034,0,0,0,0.000797244528951319,0.000819271262452859,0.000788634170041916,4.52907531584262,1.12313076856329,6.37214221826123,0.843066902418612,0,0,0.00252778539230904,0,0.00130506759455881
1,0.00219969668066848,0.00223668234964844,0.00210261842800886,0,0,0,0.00079765366498633,0.000823875531560786,0.00079813017963728,4.52907531584262,0.761113939965674,6.37214221826123,0.843066902418612,0,0,0.00485296121544441,0,0.00129646466017378
2,0.0038981054146315,0.00373410496378414,0.00357829906211639,0,0,0,0.000792610244140914,0.000799642962408323,0.000792505054056721,4.52907531584262,0.98248049468005,6.37214221826123,0.843066902418612,0,0,0.00981929164362572,0,0.0013063152568044
3,0.00709518036533041,0.00724317624031228,0.00646564494883058,0,0,0,0.000799095254718577,0.000786804667433915,0.000784739865035834,4.52907531584262,1.24592280322125,6.37214221826123,0.843066902418612,0,0,0.0217422486674511,0,0.00129518027258738
4,0.015054547622404,0.0153124936148222,0.0115866202216566,0,0,0,0.000801363765925341,0.000774119365530621,0.000809052025106988,4.52125782471656,2.21103464139355,6.36412687847023,0.84286905375367,0,0,0.0486990059889418,0,0.00131225945118019
5,0.0296916373474051,0.023901962595858,0.022167627446692,0,0,0,0.000793526787035594,0.000826657506542468,0.000817605702613544,4.47482899229122,3.6695003255824,6.31651379110719,0.841684798815976,1,0,0.111565474988884,0,0.00130800742216551
6,0.0430353043884432,0.0398135941798487,0.0433312468436084,0,0,0,0.000791826850390993,0.000808666704462576,0.000787398209688332,4.27796171684008,5.17574153547537,6.11441370796435,0.836451991124269,1,1.94609580578564,0.183624260506905,0.207810349421255,0.00131088468096646
7,0.0457548954972707,0.0468410770319818,0.060955120223898,0.00175275066085478,0.00228763803049441,0.00433282706238985,0.000804053376967623,0.000823874167146453,0.000818515621902673,4.07205418413421,6.58678056129792,5.90263833758251,0.830584153448303,1,3.2579462963074,0.199415849647239,0.248472663364093,0.00130300070569273
8,0.0589412365990815,0.0524487414400558,0.0546995275378908,0.0189596875880299,0.0226593415815479,0.028406772008354,0.000792075940024802,0.000799846478307709,0.000798045045117885,3.92415178173357,7.87582967697498,5.75024618285619,0.826094401122618,1,5.88115267931648,0.225518948432151,0.315696635311002,0.00130179295100931
9,0.0419289537928489,0.0464486919636924,0.0511984562583354,0.0275243927906087,0.0356666574142462,0.0414682303903158,0.000774793419374506,0.000784499276650772,0.00079034856986355,3.81250884738548,7.09691069194468,5.63504774901059,0.822538901625115,1,6.23752780212249,0.231776972518067,0.342897476198018,0.00129138412202773
10,0.0396524270670639,0.0553002848694986,0.0502090813438735,0.0145739392023887,0.01942466884729,0.014852801940184,0.000828915705500034,0.000794747552761785,0.000808456801142959,3.72501815428305,6.2227696563101,5.54466440391478,0.819646249631728,1,6.04240475755068,0.175537820874211,0.227929898903001,0.00132171915446007
11,0.0385286942508526,0.0407929128512261,0.0317286135890418,0.0237619056811488,0.0174842394114116,0.0114051821584166,0.000785522715095528,0.000821383280871129,0.00077635014509263,3.62326226651591,4.70953978384355,5.43941909564648,0.816156829130569,1,4.40557376490728,0.166730960159328,0.195428861671001,0.00128254778063346
12,0.0214710833687927,0.0302037072734915,0.0244390023012275,0.00972294989130235,0.0110606731361489,0.010950715725294,0.000782475332027721,0.000774510045754705,0.000794324511323043,3.53939511992483,5.42975927408588,5.35256892306195,0.813173803137121,1,3.31145047077087,0.131738973081377,0.142577331306697,0.00128564809791627
13,0.0189951933067983,0.0296853324916103,0.0231850197825473,0.00858545417725512,0.00637475275525553,0.00939805847399233,0.000785353663555823,0.000767895844965672,0.000816808192583449,3.45057565554723,3.71828628854229,5.26047857317964,0.809902917632403,1,2.08198495557441,0.114126222100678,0.116891314849634,0.0013190683391592
14,0.0161508214154341,0.0247468467350353,0.020289454528624,0.00702475103676643,0.00638823424817488,0.00531413673592266,0.000807304769329769,0.000801591935525901,0.000803717067588777,3.40871164699144,3.23258057465009,5.21703149830739,0.808319851315944,1,2.23189446432311,0.0968145742217782,0.0908965481360911,0.0013068990836094
15,0.0194035807975953,0.021102849015729,0.0180342672636514,0.00503474732064975,0.00517104905069381,0.00537104757172476,0.000790625745310412,0.000781756467170818,0.000819474779727234,3.35842289969719,3.18807626358214,5.16480472729144,0.806381827594249,1,1.85415648236228,0.083484880948015,0.0602226474301956,0.0013017540211425
16,0.0157608785280533,0.019438305425479,0.0160109651241336,0.00466183016971408,0.00529949067287225,0.004010234127999,0.000777918409668945,0.000828154147230421,0.000791200594169476,3.33107417734769,2.63903786825663,5.13638449771542,0.805310320367729,1,1.77219046869099,0.0787591195282525,0.0533057793701219,0.00130186075702811
17,0.0110405340429323,0.0140811229552681,0.0155080310308551,0.00442174736695823,0.00381764451666345,0.00379871978071549,0.000782685045347768,0.000821778060715583,0.000810956146710062,3.30285977824218,2.02022925313341,5.1070520764331,0.804192298190924,1,1.37199277721133,0.0760158663124016,0.0459065698733935,0.00129968499686231
18,0.013210516623222,0.0166633183930661,0.0125737928055921,0.00501303053122787,0.00382459446825501,0.00402207636100364,0.000809767317841578,0.000798430047803289,0.000805516253107321,3.30285977824218,1.69726791523138,5.1070520764331,0.804192298190924,1,1.62007703641942,0.074342610179853,0.0489751842263605,0.00131683291686801
19,0.00940374813216733,0.0117733708620973,0.00936681405811799,0.0043282252812696,0.00384359019322186,0.00377735943151364,0.000805490517701663,0.000763065598604295,0.000810296642886058,3.28104132730846,1.58549002565701,5.0843593729746,0.803318045666143,1,1.12600494291619,0.0631653608223122,0.0398109746581996,0.00131293643158516
20,0.00746591731374085,0.00927983351368332,0.00857698589641794,0.00319100452136781,0.00272473601400015,0.00342058855286557,0.000826921526180432,0.000798604071737595,0.000799863475730858,3.26116465560444,1.53066129184806,5.06367981185687,0.802515156252426,1,0.952449246131859,0.0590167363651418,0.0316977251777864,0.00130734029530864
21,0.00677846660563655,0.00626742817125943,0.0059934604562301,0.00345738687432068,0.00348345422741418,0.00260877824830193,0.00080408987047134,0.000783315676162938,0.000822346528440368,3.25658735580803,1.2619230208432,5.05891651893608,0.802329163128053,1,1.12422885937734,0.0528019084236582,0.0247326049653804,0.00130179860969091
22,0.00576166248735926,0.00507823330698465,0.00545091050335663,0.00280729610627038,0.00295458646516367,0.00262877179666015,0.00080646465532779,0.000806904857019958,0.000768925704909461,3.23795872387108,1.32714096559847,5.03952665208686,0.801567928215775,1,0.788378731620875,0.0441788670989799,0.022089770877609,0.00131484837340458
23,0.00544888298512836,0.00643185415647259,0.00564800693119883,0.00273005320128125,0.00297444620284584,0.00258338562343665,0.00078923547982284,0.000800320022995778,0.0007618159429533,3.18403573784328,1.13710502364327,4.9833681310421,0.799332393198823,1,0.758874989409958,0.039851856832679,0.0187788503519708,0.00131420535922669
24,0.00453097353523998,0.00384895351036853,0.00448599480493377,0.00240449678516215,0.00273604954756467,0.00261961223911923,0.000815024796322263,0.000814760827113315,0.000827329229882402,3.17270239430294,1.24424405930378,4.9715580567886,0.798855662485655,1,0.838530002221848,0.0358342396463494,0.015465412433858,0.00129733186118769
25,0.00357805098170069,0.00485329551743385,0.0039406719350072,0.0024991239665582,0.00233935986138966,0.00245740387099175,0.000787550341251477,0.000779909009774622,0.000792476431768225,3.15010330889723,1.08056589682394,4.94800147130577,0.797898162408548,1,0.692489206009212,0.0287347558175612,0.0136758801678022,0.00130596135329261
26,0.00416419395764354,0.00321782860388519,0.00444028242969972,0.00206310524938196,0.00254910848889376,0.00207571885397326,0.000790602537279343,0.000808191145878898,0.000801821531792205,3.15010330889723,1.01334153234153,4.94800147130577,0.797898162408548,1,0.594737008039732,0.0289514519049212,0.0133818103070206,0.00130627547117517
27,0.00365186350949525,0.00361105566573902,0.00360046673655624,0.00237099115838631,0.00246193795575277,0.00236365571024129,0.000806819755011401,0.000818395370904105,0.000810231533484448,3.14712689893555,1.04775726381939,4.94489826169851,0.79777136276296,1,0.583253580430548,0.026974020347227,0.0122079728590177,0.00130680800186122
28,0.00381701096695664,0.00328520303386187,0.00450267688232532,0.00231770236640973,0.00252817247523541,0.00229333145712759,0.000771609049680978,0.000806881217063744,0.000748673904504781,3.14712689893555,1.00164522298083,4.94489826169851,0.79777136276296,1,0.566596579095634,0.0255464863062474,0.0115232307722352,0.0013005634813284
29,0.00351728381944609,0.00421383750049235,0.00303204924778242,0.00264034095083406,0.00222688217141023,0.00244631629540871,0.000812456521965733,0.000793100532062337,0.000821587605528652,3.14408333561743,0.936634712241466,4.9417247981243,0.797641462506867,1,0.528678650202531,0.0222841797376632,0.0100611993319702,0.00130619844562985
30,0.00298014170695113,0.00327944102666587,0.00433683718711336,0.00210827528191458,0.00218687331100994,0.00185181555996106,0.000804723603337391,0.00081568302260184,0.0007926801543964,3.13847786156216,1.00291869143823,4.93587961869682,0.797401757134653,1,0.537609869933436,0.0192498069722158,0.00944153756945696,0.00130054316752691
31,0.0028124239265948,0.00300977141664346,0.00379666769087258,0.00241736654275413,0.00257000878708204,0.00221269581908804,0.000762817463533238,0.000795384037973148,0.000820499584694391,3.13847786156216,0.996775724711794,4.93587961869682,0.797401757134653,1,0.576218465633776,0.0209167978126527,0.00953849105691149,0.00130287828294471
32,0.00282519142481974,0.00292597959914716,0.00392044874261769,0.00253500860381483,0.00255163493585835,0.00219433964457301,0.000782818243602755,0.000800394973453911,0.000814162632598736,3.1346475253266,0.986823701117707,4.93188530691644,0.797237781589845,1,0.460641711927231,0.0198052692578923,0.0102127240218683,0.00130695118833152
33,0.00297174219035851,0.00348080426053752,0.00255035900344353,0.00221325967084453,0.00201297063130881,0.00222293277488857,0.000791914103300298,0.000818197682403452,0.00081060906209534,3.13280746159542,0.940291562628693,4.92996631722951,0.797158855634085,1,0.571107645374375,0.0180703736555369,0.00965956303587931,0.00130675504110975
34,0.0031851073691922,0.00247572734251808,0.00297750575219954,0.00228336727941425,0.00205572123320266,0.0019623651646751,0.000771056539032024,0.000814207235818733,0.000801183914909242,3.13280746159542,0.994551994641139,4.92996631722951,0.797158855634085,1,0.459793580048921,0.0173159178028037,0.00806613620298093,0.00130231873531428
35,0.00275896961189043,0.00294219121624267,0.00278413713374027,0.00251332566152342,0.00222292313794603,0.00212854792045373,0.00084192816193649,0.000814930954860105,0.000812671054636823,3.13280746159542,0.942241657000576,4.92996631722951,0.797158855634085,1,0.491731342412277,0.0173379387179637,0.00934744674989876,0.00132927163636405
36,0.00250911849288386,0.00208163846808474,0.00317022488180585,0.00220093364589491,0.00200415867428271,0.00192551513481713,0.00079709326091448,0.000795043225710283,0.000821388474809285,3.13280746159542,0.904896452391315,4.92996631722951,0.797158855634085,1,0.47525076554885,0.0144389291668665,0.00841521444816655,0.00129669652688025
37,0.00251240596623494,0.00262906471577132,0.00249832648291392,0.00238684335294698,0.00194814935129534,0.00203013600283418,0.000805043018631139,0.000798086004956993,0.00077582448331709,3.13280746159542,0.940047530489576,4.92996631722951,0.797158855634085,1,0.443968482409557,0.0139566145873253,0.00800699915172892,0.00131474926912568
38,0.00298396274853071,0.00255003520235408,0.00255027433219584,0.00183725648495838,0.0018154612679519,0.00167221759735508,0.00081016862805031,0.000813489029927774,0.00074927532122259,3.13280746159542,0.915345179729977,4.92996631722951,0.797158855634085,1,0.404308395963192,0.0134462410673521,0.00777734408804413,0.00129952875488614
39,0.00226641878057933,0.00257055581861711,0.002108452811539,0.00196262452554405,0.00216303885451083,0.00175684078962225,0.000786370165694891,0.000838716955522335,0.000807659261481227,3.13280746159542,0.943892103071242,4.92996631722951,0.797158855634085,1,0.400847306189451,0.0129031876671854,0.00681690249474351,0.00130229394454844
40,0.00234535252570361,0.00229670515681049,0.00255567187752002,0.00236044017546167,0.00167581278560444,0.00190293988462053,0.000804339894372235,0.000805768669124044,0.000809896647169498,3.13280746159542,0.95375609733371,4.92996631722951,0.797158855634085,1,0.4210842952609,0.0123279161211637,0.00685230464249429,0.00130623013440378
41,0.00209236474732282,0.00273472511178252,0.00202714424981929,0.001983898636165,0.00173684255981628,0.00200345012356691,0.000776592306557075,0.000804753904889107,0.0007899557608639,3.13280746159542,0.828313290527293,4.92996631722951,0.797158855634085,1,0.416542231737852,0.0121452685387333,0.00620211981126035,0.00131099083615083
42,0.00262649778565686,0.00218566056285588,0.00268598251114495,0.00218447873931449,0.00186520611335665,0.0020022500635242,0.000827940236770802,0.000813596422631319,0.000786395074066669,3.13088514886464,0.919566109630677,4.9279614647145,0.797076315849858,1,0.411592116732587,0.0113169787034628,0.00776443348898146,0.00132467467334131
43,0.00218033775300908,0.0024811505901493,0.00200955507397701,0.00189153753469587,0.00182686540395592,0.00202594218022013,0.000792861135868296,0.000788596262545452,0.000805546808568776,3.13088514886464,0.911544348974388,4.9279614647145,0.797076315849858,1,0.430312115876263,0.011346431022924,0.00724882598214098,0.0013088714409619
44,0.00208996678953888,0.00195483754292113,0.00232325042172522,0.00194714201496542,0.00178592359323238,0.00178733036423106,0.000798216203247153,0.00080654958821685,0.000801404417982703,3.13088514886464,0.919222403325064,4.9279614647145,0.797076315849858,1,0.326419416049912,0.010619499451527,0.00660534664169089,0.00128505396411276
45,0.00195606784829482,0.00215619958456646,0.00219945602149835,0.00183756265805102,0.00186607213639368,0.00181675245002877,0.00077248796944902,0.000792208169416465,0.00079304360965835,3.13088514886464,0.92652214065297,4.9279614647145,0.797076315849858,1,0.399645081775049,0.0112374863664327,0.00679722392026116,0.00131141651337841
46,0.00205121517271281,0.00204935490021392,0.00227354311257568,0.00195163296672591,0.00193190008481056,0.00219741431948488,0.000816438821695755,0.000797790759566628,0.000793662351459337,3.13088514886464,0.885232329601341,4.9279614647145,0.797076315849858,1,0.448407889758768,0.0112741862528995,0.00706030417956087,0.00131451274213942
47,0.00205191588871037,0.00242844535458621,0.00201782842779693,0.00194115018440326,0.00181009507333787,0.00192134348698627,0.000807564535027509,0.000787614538263811,0.000805137863388778,3.13088514886464,0.941618523617596,4.9279614647145,0.797076315849858,1,0.427143791222166,0.0108714758835247,0.00709317654612128,0.00130128052852425
48,0.00210740063633748,0.00227571547191207,0.00227444358461576,0.00226368445553838,0.00171526463866514,0.0021948017801014,0.000807586316452544,0.000793260042393055,0.000821030838812306,3.13088514886464,0.864805878157312,4.9279614647145,0.797076315849858,1,0.384707982642481,0.0109963617632957,0.00750171587477763,0.00130114294400852
49,0.00211146149688853,0.00229967723976189,0.00194850760806757,0.00191199825465501,0.00157172558179446,0.00219633595785731,0.000789466778411527,0.000831369924855726,0.000793253979199377,3.13088514886464,0.894188636602336,4.9279614647145,0.797076315849858,1,0.427893873913138,0.0105195411086819,0.00708372182862706,0.00129807456834609
50,0.0022415266690226,0.00203870716342198,0.0023159482672094,0.00218305573163528,0.00200532386011083,0.00171279138281092,0.000821704010865598,0.000786724949525255,0.000793978104328414,3.13088514886464,0.868993729386771,4.9279614647145,0.797076315849858,1,0.392777632123162,0.0102003486209095,0.00684039341177269,0.00131760851900392
51,0.0020953640184927,0.00214093153664089,0.00202954789838718,0.0017334555128784,0.00189602464371593,0.00187834519279576,0.000759598727534163,0.000807053318824165,0.000785221932562038,3.12934002701671,0.858645401145015,4.92634998291171,0.797009955895006,1,0.426250615266597,0.0100163780701009,0.00751254035582378,0.00128941841663136
52,0.00220028878917688,0.00219612624066061,0.00222410811310077,0.00213728348363599,0.00173317971540529,0.00160498115713827,0.000780289662201175,0.000782807521517874,0.000789011290460162,3.12934002701671,0.894432411760286,4.92634998291171,0.797009955895006,1,0.432632335358196,0.0101495739240679,0.00693102476941466,0.00129666225261142
53,0.0023220386116327,0.00227264557887426,0.00197580356629061,0.00165087097566798,0.0017645281774218,0.00200778719705313,0.000816005288053776,0.000795150459528395,0.00081296567724615,3.12934002701671,0.87758089516201,4.92634998291171,0.797009955895006,1,0.400252460112984,0.00960789062402841,0.00703962588428356,0.00130444948062739
54,0.00232948917480627,0.00200324375502329,0.00251988574198817,0.00227444816456815,0.00185891438028266,0.00197666886993475,0.000789977130240393,0.000806229585048971,0.000813162625140798,3.12934002701671,0.920674973146651,4.92634998291171,0.797009955895006,1,0.404856586453189,0.00915280499965375,0.00691750476911372,0.00131167383968001
55,0.00191606237508251,0.0020180784110446,0.00222310033078752,0.00180121728442248,0.00207429520205187,0.00202380551313895,0.000787738212224783,0.000808679269099728,0.0007874543907608,3.12934002701671,0.877200485096235,4.92634998291171,0.797009955895006,1,0.387815697581937,0.00914980104534921,0.00730398790017772,0.00131785743372044
56,0.00212023626233772,0.00206705747106762,0.00201876101043623,0.00193488175399795,0.00173007288398167,0.00181325448233147,0.000846143547461475,0.000828308187485319,0.000800602924187147,3.12934002701671,0.899605712358713,4.92634998291171,0.797009955895006,1,0.492767560316435,0.00890699559856935,0.00638147466757483,0.00132087435323163
57,0.00191611221004538,0.00213243526637109,0.00220268491752757,0.00186081879544179,0.00188446147250851,0.00213911579458029,0.000814871117150579,0.000790974285770204,0.000794945986355957,3.12934002701671,0.8774779903539,4.92634998291171,0.797009955895006,0,0.411905489102115,0.0078839546564778,0.00640013925650521,0.00128445334331621
58,0.00228177326200865,0.00189649300336376,0.00221691460300305,0.00207825375167514,0.00198089558555789,0.00168500097487218,0.000796467166821601,0.000803644025335905,0.000801064281448718,3.12934002701671,0.829599032673233,4.92634998291171,0.797009955895006,0,0.385541109807007,0.00788650131525782,0.00636598766967964,0.00131752240010722
59,0.00201620417988425,0.00189023709200358,0.00203775845194256,0.00179326174202273,0.0016743287474169,0.00171570681781102,0.000783030420909852,0.000795028141762549,0.000807145913674668,3.12934002701671,0.892662568661353,4.92634998291171,0.797009955895006,0,0.360662873200947,0.00777124819977625,0.00606938621975869,0.00129585964376411
60,0.00192209173807936,0.00196850225860946,0.00231423846313937,0,0,0,0,0,0,3.12934002701671,0.896485297625468,4.92634998291171,0.797009955895006,0,0,0.0082458011406274,0,0
61,0,0,0,0,0,0,0,0,0,3.12934002701671,0,4.92634998291171,0.797009955895006,0,0,0,0,0
62,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> nonoiseplotdata1000X0.99.csv <==
t,x_1,x_2,x_3,u_1,u_2,u_3,w_1,w_2,w_3,kappa,xbvec,mkappa,mukappa,Nmu,ubvec,x2norm,u2norm,w2norm
-4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-3,0.1,0,0,0,0,0,0.230287529809356,0.217542283073985,0.235970373762811,0,0,0,0,0,0,0.1,0,0.343379936583478
-2,0,0.1,0,0,0,0,0.217116729006491,0.236862293584367,0.220430009355645,0,0,0,0,0,0,0.1,0,0.33055752534225
-1,0,0,0.1,0,0,0,0.225556045146738,0.253763939881826,0.214427869909582,0,0,0,0,0,0,0.1,0,0.316188279902329
0,0.00242366923068501,0.00230839139560496,0.00236226050954802,0,0,0,0.000978697902814438,0.000990226547363273,0.000957819243765961,5.50617043573954,1.96121474678127,7.37049154641268,0.864321110673139,0,0,0.00347128403272457,0,0.00153870801059127
1,0.00488946937007274,0.00439342927362384,0.00463071578564862,0,0,0,0.000986871328952688,0.000988416870400668,0.000984962724077184,5.50617043573954,1.36626447297617,7.37049154641268,0.864321110673139,0,0,0.00776334315791152,0,0.00154097495025097
2,0.0123680365482143,0.0121078369947211,0.0090620996146991,0,0,0,0.000977946348618823,0.000964699256862591,0.000984539216603822,5.50617043573954,2.83293594127156,7.37049154641268,0.864321110673139,1,0,0.0185686366163238,0,0.00152321607774225
3,0.0357129393531225,0.0309087669430801,0.0232274545562509,0,0,0,0.000974736305949326,0.000972471735016213,0.000972674160509658,5.50617043573954,4.58047190577124,7.37049154641268,0.864321110673139,1.5,0,0.0513141545015857,0,0.00151199885094564
4,0.0682070098098733,0.0741883836697054,0.0672710676058336,0,0,0,0.000970337956175091,0.000980743174963464,0.00097454513824742,5.42558241501139,8.41827209203943,7.28837133085714,0.86278891584575,2,0,0.148942365178548,0,0.001515049000152
5,0.208533945590078,0.181742400695154,0.124123091357039,0.263529406821672,0.249492391696342,0.428608339061721,0.000979538676880413,0.000979740509768606,0.000984924614098264,5.29279655435569,15.4697997684072,7.15299248480292,0.860195930447237,2,13.6710668867089,0.388492831412123,1.07899817301636,0.0015078323534965
6,0.266579182734309,0.199014291163753,0.232508424271449,0.607524195535462,0.711413729258119,0.467078937321351,0.000983660612649229,0.000968384284553089,0.000982816462446282,5.19221110880618,35.6155050480612,7.05037459471484,0.858163485908662,2,54.3953848322992,0.533084112809125,1.54998841435075,0.0015270789150268
7,0.268956322125405,0.334634693163828,0.353203408108747,0.361658158169633,0.53823783361377,0.554560614347543,0.000982776463447898,0.000989605520540148,0.000973408896826712,5.03988996118152,62.8401094034309,6.8948541684897,0.854964207308186,2,75.6059639685118,0.650936709080312,1.51705799906513,0.00152490523947828
8,0.406131821122713,0.262847329189648,0.317035499933824,0.497570699211252,0.407429658596668,0.745611574161664,0.000976575960940025,0.000988063342551184,0.000968281362883538,4.86951686434011,68.5175516390924,6.72072260284869,0.851205738508583,2,98.4093495343995,1.02667410445108,2.74530410490566,0.00149486056012299
9,0.301196083733765,0.328126264045029,0.263803684586056,0.509749917887188,0.507086694435248,0.520979810856417,0.000971854288257851,0.000968280387726035,0.000973459622482859,4.73943689484856,51.1576325416143,6.58762892215188,0.848192027303318,2,130.703785269051,0.691395066560405,1.22701427235206,0.0015099752584879
10,0.260270743438612,0.337739399693095,0.33871754924418,0.527469017063596,0.470033632334613,0.426824739781744,0.000983866321407607,0.00096620297068918,0.000981902871878823,4.66005235799439,31.4050678761408,6.50635643291255,0.846304074918155,2,96.0680076027313,0.812040288028987,1.58213144024303,0.00151347751208233
11,0.242568706866142,0.219476894758006,0.226680087297963,0.303189501876443,0.46656122866898,0.292861702112841,0.000967180290865085,0.000970740938823029,0.000961904906217955,4.57062921911142,33.5540746780073,6.41473820230741,0.844108983195984,2,115.858471558578,0.576458736329512,1.03737986724432,0.00148777559801007
12,0.175211228183797,0.207792443672605,0.164494580619103,0.191971040361353,0.332034149137136,0.30959593982693,0.000978361946439697,0.000972709933013985,0.0009877951126262,4.55039511505672,29.8605728313517,6.39399714700965,0.843602031952928,2,55.8159963367248,0.426786252507575,0.789552087913899,0.00148816437782283
13,0.139045607281046,0.141719011839194,0.162061939265502,0.214846633625437,0.232038548195027,0.191486550751718,0.00097941550916946,0.000969272821756556,0.000984516496653962,4.49989632700965,23.9651808155036,6.34222272484113,0.842326397831487,2,88.0836132931887,0.385790801381911,0.517654114358367,0.00151680778070509
14,0.127372371489221,0.134317217347434,0.138914018745392,0.168235023439522,0.153955307771417,0.187709641817499,0.000988572663922921,0.000962760477615601,0.000978348379490486,4.49989632700965,26.747989894227,6.34222272484113,0.842326397831487,2,45.856246662256,0.285546973597079,0.489229735407727,0.00152268336324767
15,0.118995822110342,0.102686136383847,0.113107191653627,0.165706951208567,0.186678968544439,0.113420499912368,0.000973158219404064,0.00097557144619832,0.000983892178253238,4.49989632700965,22.9038249722337,6.34222272484113,0.842326397831487,2,32.5189369163747,0.23303605860938,0.385152529982279,0.00153006624859294
16,0.107204896144176,0.0995825342654959,0.111781522957816,0.137067392294136,0.128496563092181,0.116101461951641,0.000978794830915486,0.000989504676726427,0.000970475353025822,4.49989632700965,22.6006297950912,6.34222272484113,0.842326397831487,2,26.4132962126071,0.190223593387576,0.281534136632813,0.00151218696876914
17,0.0801641720279929,0.103284487361094,0.0940771429546571,0.135341749496336,0.123524945205525,0.0967318476359069,0.000986054384835678,0.000976386076484553,0.000981431712223465,4.49060257634035,19.2743249333668,6.33269181181633,0.842089235475973,2,30.6044155554641,0.19777934252496,0.324576331317736,0.00149674863724475
18,0.0810428674858558,0.120587833977872,0.0932362811890141,0.0955460654681996,0.108977846981348,0.134588163200616,0.000972920684738338,0.000975368236116481,0.000969573448135179,4.44998056852426,23.2091996363155,6.29101772823995,0.841037159715694,2,27.5041523914965,0.16866487274208,0.242291482937675,0.00148844112887744
19,0.0910974695980607,0.0953405495544222,0.0813645441268266,0.124197627546943,0.0961213382752773,0.0931796425125849,0.000978892321849896,0.00098379545847023,0.000987087216868279,4.41997283946754,18.0105747191509,6.26021414382368,0.840241304356147,2,29.5423945780634,0.166461290709098,0.273534831024102,0.00151725333200143
20,0.0665156905389468,0.076958880104413,0.0659497897941271,0.0945746753465461,0.0607473292055649,0.0865485752220691,0.000988063199493442,0.000976496167816109,0.000975172313732456,4.41997283946754,12.8473290146738,6.26021414382368,0.840241304356147,2.5,22.5171015109247,0.138268821852123,0.235739094901525,0.00151261782646434
21,0.0711131178426144,0.0769732501718701,0.0729815433553481,0.126852197185054,0.0862874634150299,0.0754454250522175,0.000985120298961953,0.000983885039663519,0.000985324296024068,4.2676632871081,11.9440163804488,6.1037977137207,0.836134426612602,2.5,28.4884642157388,0.147808690995351,0.265496468427596,0.00152627146033565
22,0.0531366944732388,0.0688912819437194,0.0591194512370567,0.0654859995723735,0.077365481487196,0.069421053656251,0.000983339206010314,0.000980749001853095,0.000969555080464841,4.2676632871081,10.1050755853823,6.1037977137207,0.836134426612602,2.5,20.6267997304951,0.126121369783175,0.180279721111747,0.00150699975990216
23,0.0628142749343058,0.0737562160219208,0.0526962447298037,0.0626962704577722,0.0834616762404523,0.0455029487254756,0.000977260613428494,0.00098277955444258,0.000967828878423899,4.1775302887873,14.6637402691605,6.01117325782306,0.833642969035764,2.5,18.0357616879703,0.126588012010697,0.177097624644622,0.00150820938519311
24,0.0559745013707345,0.0481263049107863,0.0517462930406495,0.0372978251973346,0.0619588509859893,0.0431597876536999,0.000986130021229689,0.000984021619518579,0.000976384648255721,4.1775302887873,11.450478131383,6.01117325782306,0.833642969035764,2.5,16.080877858873,0.115900426442649,0.182727084949142,0.00150494257015398
25,0.0371821310919049,0.0466237320080997,0.037820096090764,0.032581645231335,0.0502847566493029,0.0426951421277129,0.000974741896041198,0.000974326034010708,0.000974806447910247,4.1775302887873,8.32310518673567,6.01117325782306,0.833642969035764,2.5,9.03552843564392,0.102380450812282,0.130239143864923,0.00148631739654743
26,0.047846052528423,0.0480725105992588,0.0568436857453329,0.0292349937107567,0.0621903601315823,0.052137440195971,0.000981740929317965,0.000981658651270772,0.000983169907886844,4.1775302887873,9.08939305874364,6.01117325782306,0.833642969035764,2.5,10.6985712837146,0.102239759362337,0.16655290128114,0.00148817493789982
27,0.041516200797021,0.0526670216006225,0.0411057063875786,0.0253543430603908,0.0497768435881365,0.0430783945012488,0.000973813563995396,0.000984157274606678,0.000982583498687337,4.1775302887873,8.33825723197733,6.01117325782306,0.833642969035764,2.5,8.75933452390074,0.0981081599716642,0.128878874060716,0.00149385487659371
28,0.0443941731674958,0.0545521167003204,0.0539097972124633,0.0377405805671479,0.033836985251396,0.041283838318318,0.000962775871365397,0.000973643209571588,0.00097229367915487,4.1775302887873,6.78619862788538,6.01117325782306,0.833642969035764,3,7.79945687337829,0.0939908514529797,0.150028527262938,0.00151763916054696
29,0.0466232886026464,0.0390641267385077,0.0328544660277978,0.0333935870117447,0.0404603079455733,0.0258951359693475,0.000982585278000197,0.000981793104640678,0.000976022641512917,4.1775302887873,8.06170691700794,6.01117325782306,0.833642969035764,3,6.15349507738596,0.102592944501538,0.117189217449023,0.0014978055892636
30,0.0427535313225287,0.042255649933394,0.0499142137640794,0.0209882977008838,0.05233725085332,0.0209120154074681,0.000970124898738095,0.000978401460444005,0.000977690789064847,4.1775302887873,8.4735090638471,6.01117325782306,0.833642969035764,3,7.21027404558184,0.0794508816420696,0.0981313149773435,0.00150990284230379
31,0.0339116192867178,0.0402459613207818,0.0401239586403737,0.0440777571843681,0.0392246511916221,0.0220758297120028,0.000981077365458245,0.000974581049263755,0.000987536018312077,4.1775302887873,7.15112032878256,6.01117325782306,0.833642969035764,3,6.68812601936811,0.081306297649249,0.105402042610391,0.00153424969906454
32,0.0452510869217656,0.0499149567466032,0.0561955323422764,0.0240680189419617,0.0386208345974261,0.035050929797587,0.000981813900740581,0.000971293454690116,0.000978880495560727,4.1775302887873,5.30822698789769,6.01117325782306,0.833642969035764,3,9.40607786438483,0.0892189030785794,0.117836615326331,0.00152469650083642
33,0.0403726840422957,0.0464050588175263,0.0374171126116598,0.0332879876501157,0.0277407770495425,0.0278061175715829,0.00096977811942845,0.000973612566157902,0.000976337589353099,4.1775302887873,9.23271530903153,6.01117325782306,0.833642969035764,3,7.93396673775889,0.089778815534704,0.105368502555662,0.0015044253808476
34,0.0466823379684451,0.0500879460060837,0.0300636133281984,0.0274432029645257,0.026484849731428,0.0284880699067517,0.000978529960691953,0.000970887876377676,0.000976450505154719,4.1775302887873,6.40749470743693,6.01117325782306,0.833642969035764,3,4.92811962538414,0.0893606114066755,0.100371211507685,0.00150632084026813
35,0.0401139525206218,0.0343790294611478,0.0362661098262054,0.025988496082661,0.0246038154323378,0.0349707858564711,0.000986827698776633,0.000985417346105798,0.000983906251203466,4.1775302887873,5.49605402868395,6.01117325782306,0.833642969035764,3,8.68562189963382,0.0833202558763883,0.105695777228851,0.00156549483129208
36,0.0365365026586716,0.0472927734053437,0.0351439772877375,0.018738192989336,0.0170323067831043,0.0185584154862383,0.000973330827174483,0.000973202445996868,0.000985386900317079,4.1775302887873,6.41985633373439,6.01117325782306,0.833642969035764,3,4.1038516074652,0.0851486594335877,0.0928616835848956,0.00155327214950631
37,0.0398332120420871,0.0241387126311953,0.0337170748855378,0.0228808444631441,0.0153463476949394,0.023803956735971,0.000984966561551144,0.00098338980297314,0.000978906691641325,4.1775302887873,8.07216671154515,6.01117325782306,0.833642969035764,3,3.99343417521778,0.0872059651041179,0.0629549644585218,0.00152925545581106
38,0.0255053391091145,0.0322823277572463,0.0343280856622188,0.0215558831151559,0.0161603665035305,0.0210908132697919,0.000992532756241704,0.000978146805482692,0.00097313297849841,4.1775302887873,7.13268377998532,6.01117325782306,0.833642969035764,3,6.4352340420371,0.0840043141040271,0.0770384525930964,0.00150231408573218
39,0.0289733989278802,0.0297989356900908,0.0311586857265969,0.0189086367135702,0.0217153985117667,0.0153067688459666,0.000980086124763144,0.00098636001922369,0.000985959801813941,4.1775302887873,8.163118497938,6.01117325782306,0.833642969035764,3,4.34707355988136,0.0838471754064718,0.0608606702247525,0.00152387548547287
40,0.0272038137023781,0.049310312621783,0.0318564634967042,0.02236031907735,0.0158021459858839,0.0178106028065187,0.00097276554874592,0.00098603329652349,0.00097973247019381,4.1775302887873,6.80404717408962,6.01117325782306,0.833642969035764,3,5.39659044388095,0.0949003361763283,0.0962523461460376,0.00155533997248203
41,0.0258426081300136,0.0343847855093959,0.0282450423643559,0.0220193763118572,0.012569044015397,0.0176687255890004,0.000967611303137491,0.000984190641530021,0.00097867543447225,4.1775302887873,6.87869789798741,6.01117325782306,0.833642969035764,3,3.55824187341787,0.0829715318983758,0.0651277884289947,0.00153692594117444
42,0.0191098889405096,0.0282459990630733,0.0295882764822612,0.0208652189865434,0.0119282128110649,0.0163680426272804,0.000971536299331255,0.000980697704451346,0.000982902638783655,4.1775302887873,5.32465396531412,6.01117325782306,0.833642969035764,3,6.09612174032202,0.0712642762654666,0.066969928009889,0.0015370440957606
43,0.0211063480663296,0.0211692626165341,0.0243111238010897,0.0193460245866858,0.012982539046997,0.0187613651314522,0.000981841485441847,0.000974094855800102,0.00097845576227752,4.1775302887873,6.45403394785579,6.01117325782306,0.833642969035764,3,4.3169544075496,0.0623865836618857,0.0578650384268962,0.00151778762308085
44,0.0199553592353059,0.0246645974578533,0.0293132648304833,0.0187428877147801,0.0151123533028352,0.0189627348642595,0.000982252538882876,0.000980235499106509,0.000980658302863041,4.1775302887873,3.84086793968105,6.01117325782306,0.833642969035764,3,2.83724554981488,0.0611810881669398,0.0623628007504001,0.00152632584321393
45,0.0152448474648605,0.0241369575966332,0.0275561700387624,0.0223694899187489,0.0193347899072376,0.0117647248783445,0.000980019729005005,0.000993015734503667,0.000972018125747589,4.15041350480942,6.51603271526318,5.98327878594377,0.832865281134355,3,4.65294734752312,0.0698365371512698,0.0548249792572996,0.0015115808742122
46,0.0174656812426833,0.0248821787738784,0.0338716492745938,0.0181929794601638,0.0163940714030607,0.0191221089507036,0.000982859235262632,0.000971951671572995,0.000977240215504723,4.15041350480942,4.2957863973643,5.98327878594377,0.832865281134355,3,5.57862571818869,0.0711600223505355,0.0565672187650362,0.00152688309657932
47,0.0216852149143374,0.027156475844083,0.0341217264015806,0.0195238213085194,0.0190629150422382,0.0178420684570943,0.000976459934007169,0.000984508581537986,0.00097806339856299,4.15041350480942,3.61687299329465,5.98327878594377,0.832865281134355,3,5.63418362823801,0.0652892089425957,0.0650624142006117,0.00150500167069332
48,0.0224777399415217,0.0285590703097563,0.0236564698592232,0.0201125225405857,0.013711910555328,0.0235596241354408,0.000974793857340424,0.000984048431035911,0.000976238541382733,4.15041350480942,4.64729913828261,5.98327878594377,0.832865281134355,3,5.88243023045544,0.0795023482763382,0.0719306069530598,0.00153551665649195
49,0.0192478748480252,0.031777869341162,0.0260409562513672,0.0198997876824595,0.0180579453979349,0.0161105618522777,0.000985166282411611,0.000979922026952466,0.000982035890116316,4.15041350480942,4.34561667849096,5.98327878594378,0.832865281134355,3,6.98275373206276,0.0625351062559627,0.0629320379988039,0.00155413067966849
50,0.020827054905664,0.0239904094774967,0.0254206243612225,0.0225212399883384,0.0158822311651317,0.0236334112132201,0.000978245389466211,0.000975956195508801,0.000989125134735252,4.15041350480942,4.37483397594678,5.98327878594377,0.832865281134355,3,4.04679217590358,0.0555678532929163,0.0744128830274472,0.00149182234787894
51,0.0227393264299143,0.0325998429778733,0.023771833318625,0.0178190632880331,0.0244462186202701,0.0170022641857553,0.000981346764209124,0.000983694420705027,0.00097566489485271,4.15041350480942,4.63430446019026,5.98327878594377,0.832865281134355,3,6.82761326246783,0.0621558910875267,0.0685471480500784,0.00153156570965702
52,0.0186597201435821,0.0191139428093524,0.0240858690055114,0.0217412522939445,0.0149749163038058,0.0149021411397579,0.000976249834126295,0.000981670464858464,0.000969575821123507,4.15041350480942,5.47596778649239,5.98327878594377,0.832865281134355,3,4.89745020390316,0.0614119766949688,0.0570803267986725,0.0015317497463426
53,0.0223917117507355,0.0274520419320655,0.0205457608475081,0.0239212547921788,0.0157862335498738,0.0233718813800798,0.00098380599882403,0.000982654643378118,0.000979153910068943,4.15041350480942,6.67388564886539,5.98327878594377,0.832865281134355,3,6.24638807324063,0.0708934076378524,0.0698738676192645,0.00151354358363114
54,0.0211418477535485,0.0159964822727609,0.0240858893881044,0.0195201846569689,0.0202527772132308,0.0148184978174125,0.000978160460388141,0.000985113316535546,0.000970472232410855,4.15041350480942,4.02596327796175,5.98327878594377,0.832865281134355,3,2.81171832790613,0.0588828999694692,0.055682217869873,0.00152883507921302
55,0.0168759393306552,0.0299396359242364,0.0223848254761858,0.0145128003244244,0.0184286578200403,0.0189130008823941,0.000970500240596527,0.000983855681875276,0.000981028437749567,4.15041350480942,5.68601739522352,5.98327878594377,0.832865281134355,3,5.51441018175597,0.0596119984289369,0.0579100217873746,0.00151465259031436
56,0.0188847181776044,0.0222869072495181,0.0226156603764391,0.0164216006972972,0.0153588546743332,0.0131902164626477,0.000987897879185078,0.000991553931618227,0.000975506837736983,4.15041350480942,4.47260998929537,5.98327878594378,0.832865281134355,3,3.8256399857349,0.0585189191157801,0.057751964701764,0.00151680773430329
57,0.0165430715760279,0.0196183838900686,0.019338512016722,0.0150781930058278,0.0168959231485061,0.0131351939619964,0.000985492939077477,0.000981734722687849,0.000983903039819983,4.15041350480942,5.60682674010071,5.98327878594377,0.832865281134355,0,5.51837859409021,0.0610978430205755,0.0675100726597918,0.00150900752186419
58,0.0207717047079889,0.0189038956285763,0.0237669736179277,0.0182294022993922,0.0114084939440512,0.0148878604133584,0.000978716865108962,0.000980793005702123,0.000986394015286252,4.15041350480942,6.27551314676329,5.98327878594377,0.832865281134355,0,3.15723145521471,0.0560869302934741,0.043783548165606,0.00151022302649714
59,0.0155215403285745,0.0209668934982339,0.0213077676593001,0.0116361210671464,0.0143527505477194,0.0151174519526932,0.000966211783921599,0.000979480229804483,0.000980939333955459,4.15041350480942,4.81406095256531,5.98327878594377,0.832865281134355,0,3.62524159530039,0.0557469381283519,0.0426676420182731,0.0015052423760175
60,0.0200650154703115,0.017059232558375,0.0290508123350719,0,0,0,0,0,0,4.15041350480942,5.10033842581,5.98327878594377,0.832865281134355,0,0,0.0575529110821561,0,0
61,0,0,0,0,0,0,0,0,0,4.15041350480942,0,5.98327878594378,0.832865281134355,0,0,0,0,0
62,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> plotdata.csv <==
t,x_1,x_2,x_3,u_1,u_2,u_3,w_1,w_2,w_3,kappa,xbvec,mkappa,mukappa,Nmu,ubvec
-3,0.1,0,0,0,0,0,-0.14,-0.02,-0.05,0,0,0,0,0,0
-2,0,0.1,0,0,0,0,-0.02,-0.13,-0.03,0,0,0,0,0,0
-1,0,0,0.1,0,0,0,-0.1,-0.1,-0.2,0,0,0,0,0,0
0,0.2,0,0.1,0,0,0,-0.45979880748649,-0.270021211233505,-0.851377594366618,23.7959540029339,0.215555937884937,25.7571298013356,0.961175798401725,0,0
1,-0.07979880748649,-0.130021211233505,-0.551377594366618,-0.0318392483813295,-0.0518776880219137,-0.219996372526129,0.337150088338134,-0.700741388071405,0.149771176926955,23.7959540029339,0.61458130759892,25.7571298013356,0.961175798401725,0,0.245214277249407
2,-0.383789327137601,-1.48898400656079,-1.25188615144571,0.642238414066906,2.83627858316517,1.53635468047528,-0.880966008297498,0.0904846414654792,-0.708985890505451,17.7503526915652,2.51526503934523,19.6995902143197,0.949237522754504,0,4.24117462665911
3,-2.3257156049811,-0.337560000771613,-2.31499337845862,0.0217683965288702,1.85443183876564,-3.50697451903346,-0.819363498067762,-0.518820857405081,0.194792416954119,15.74538178521,3.19625346215315,17.6888489943927,0.943467209182633,0,3.78555786271764
4,-6.43610232712537,-1.88335351909738,-9.20629466171862,18.9819786545133,18.1380695243231,21.0116192694785,-0.637654543245269,-0.531330934331839,-0.41738143835331,15.74538178521,11.2820112524083,17.6888489943927,0.943467209182633,0,38.0209650721437
5,-0.249184512245606,4.66486388802097,-1.60140871160398,-5.3580690488096,-5.27009811101141,0.356996991882911,0.182265905205051,-0.0623854541599294,-0.0975657476719554,15.74538178521,5.82488002777311,17.6888489943927,0.943467209182633,0,7.10553067801323
6,-6.19309739474818,-0.919406124797178,-1.66851926871351,10.3830924428552,6.09318149416371,3.46899540480534,-0.158389914049971,0.163081091394774,-0.53620614128385,9.63601716186306,6.43326172744831,11.5494328234556,0.913415661592567,0,11.1981031521656
7,-0.298034317515128,2.15389587565901,-3.77661980871877,3.8495083264201,1.33427798514242,7.06957479494983,-0.73684256155859,0.356087053211905,0.691068671136019,9.63601716186306,4.05864014552411,11.5494328234556,0.913415661592567,0,8.15149287997459
8,-0.650422913246638,0.654203004489242,0.704555452588446,-0.00133778359237494,-1.53440343647585,-1.19364824642024,-0.958056381123736,-0.593992541668664,0.761460390878499,9.63601716186306,1.10284261876891,11.5494328234556,0.913415661592567,0,2.45016941048316
9,-1.03459018977511,-0.703461202369377,0.847972494358605,0.567721518175442,0.320925084364409,-0.688809922281514,-0.73581639960263,0.391335648539479,-0.128574514508814,0.651349280464959,1.10208823363332,2.19596956251774,0.544620282052785,0,0.827069485629254
10,-0.909240893227613,0.438815626227281,0.150227096328514,1.00253286022393,-0.607884680144709,0.119872299951605,0.0025043135011058,-0.398366460196797,0.627206522115065,0.651349280464942,0.946816837946579,2.19596956251772,0.54462028205278,0,1.08220951666633
11,-0.0299098552196533,-0.46741190856305,0.724557255978075,-0.729429044922706,-0.0442440047750003,-1.15195233831686,-0.278021172833573,-0.190296661672219,0.863179944062963,0.651349280464941,0.781893211201952,2.19596956251772,0.54462028205278,0,1.33581640636799
12,-0.418249140798328,-0.12360086264504,1.00516361752351,-0.492299102118909,-0.824298451823747,-1.65815821554195,-0.450761102169956,-0.642007002972006,-0.236177759210592,0.651349280464937,1.14868455186815,2.19596956251772,0.544620282052779,0,2.15139736124343
13,-0.548165556412022,-0.705472786870461,-0.130213568898197,1.08823410007205,1.15048213006245,0.780536017793963,0.046731504247548,0.0834446827418507,0.679423259004124,0.651349280464939,0.97722066738216,2.19596956251772,0.544620282052779,0,1.99256789008808
14,0.0962256990704744,0.0769655096920958,0.713807524734544,-0.914163087040787,-0.889142494486453,-1.48873095555335,0.0634952172015446,0.181420920189489,0.918962104909107,0.651349280464947,0.773495618293998,2.19596956251773,0.544620282052782,0,2.19095204955027
15,0.0132487355323849,0.125386252851399,0.929048701267711,-1.03209878482248,-1.18128054024682,-1.88598001204619,-0.175178531335543,0.423387778653343,-0.387921289096202,0.651349280464947,1.01427661728743,2.19596956251773,0.544620282052781,0,2.79810339825606
16,-0.234603134574692,0.33680781548753,-0.371563654985358,0.634223461858311,-0.00290331293580428,0.782700473946513,0.891680690617774,-0.0781632097931813,0.313427339335133,0.65134928046494,0.496719522639129,2.19596956251772,0.54462028205278,0,0.965698930145171
17,0.893257672183665,-0.0617006444954922,0.336741280669844,-1.591843105888,-0.41751199092397,-1.18155620583711,0.0175954797347897,-0.534686821332663,-0.655162255270598,0.651349280464938,0.954063246716946,2.19596956251772,0.544620282052779,0,1.97194319450469
18,0.000714266674670005,-0.517016834994196,-0.735117257024835,0.908925078941894,1.4826014765625,1.60204375113833,0.738016042561318,-0.720667575117195,-0.563396052178112,0.651349280464948,1.0558453127856,2.19596956251773,0.544620282052782,0,2.86117336367121
19,0.809420470824076,-0.645162387737052,-0.586334732250376,-0.348728941130324,1.37011363188902,0.862128610366855,0.311587023868053,-0.182647815099255,0.185215801176557,0.651349280464939,1.0470276847629,2.19596956251772,0.544620282052779,0,1.98789704041718
20,0.380679532093648,-0.0756959253539646,0.085836466133582,-0.60472455490605,-0.0499811839657813,-0.37536186423684,0.990800588239006,-0.349864583195921,-0.381988202958054,0.651349280464947,0.403404765419843,2.19596956251773,0.544620282052781,0,0.660991575602779
21,0.989724659326852,-0.336278097569545,-0.418046146487096,-0.859020653433931,0.753640850609144,0.33508368312505,-0.147698031451679,-0.329318026649122,0.179144738228757,0.651349280464943,1.01586534018562,2.19596956251772,0.54462028205278,0,1.06896717466752
22,-0.106405927829022,-0.232939917502112,0.0721150287721777,0.126663136356514,0.249823970468441,-0.00788359916875077,0.997708741099806,0.580244492036784,0.235288843846885,0.65134928046494,0.29440729521237,2.19596956251772,0.54462028205278,0,0.328525489502061
23,1.00093062376744,0.578080412958853,0.248550363057344,-1.81497145415848,-1.17852304852544,-1.24879904701373,-0.0797414995021095,-0.810155188482631,0.211474915129898,0.651349280464937,1.0106359063248,2.19596956251772,0.544620282052779,0,2.53410060125501
24,-0.12924363473705,-0.78843721235073,0.133666030002234,0.243756412674006,0.910050863720442,0.0312530084919428,-0.0771263231934176,0.127574672828962,-0.364715956269203,0.651349280464939,0.993058839149761,2.19596956251772,0.544620282052779,0,1.19458884194083
25,-0.0383324116191929,0.120474463548279,-0.367283868846536,0.452207295215203,0.206214692649564,0.67267142565649,-0.726992893472547,-0.379413348676146,0.107809345143181,0.651349280464942,0.395777178002087,2.19596956251772,0.54462028205278,0,0.840022696790925
26,-0.671639950661094,-0.391532204584194,0.0628891663614864,0.943820737588156,0.577445796216913,0.418470920466547,-0.876413075955271,0.311632040126182,-0.703559944530082,0.651349280464942,0.677120284959386,2.19596956251772,0.54462028205278,0,1.11582044841997
27,-0.888305543847999,0.30864714661291,-0.612590328046367,1.81239892712139,0.393167827618775,1.65708348988991,-0.0875965376287458,0.299402070620034,-0.453004194186953,0.651349280464941,1.00087262396487,2.19596956251772,0.54462028205278,0,2.43745755403666
28,-0.0696862706183363,0.303559752019625,-0.372659988329901,0.457039300248286,-0.026661732012048,0.648233954944417,-0.600089725069846,0.448682563387195,-0.951310943490661,0.651349280464939,0.430296473087122,2.19596956251772,0.54462028205278,0,0.762693558397043
29,-0.552559241613207,0.430051266547091,-0.992172174909326,1.72213853763812,0.587743415665389,2.16505609760425,-0.946630681297456,-0.688996557251373,0.425823298077014,0.651349280464945,1.04675183952766,2.19596956251773,0.544620282052781,0,2.83113112722649
30,-0.904237003517735,-0.644870518306732,0.459270805020137,0.832104698820787,0.597098744331265,-0.0674844158382863,-0.902818540171245,0.741257806523094,-0.21555288382583,0.651349280464941,0.951658441759311,2.19596956251772,0.54462028205278,0,0.888327112330019
31,-1.0063489449165,0.778448281372197,-0.0100753468747305,1.22018226245104,-0.865338555307326,0.400972396481278,-0.309263043323455,0.106546676569513,0.864348257990357,0.651349280464942,1.13415855735298,2.19596956251772,0.54462028205278,0,1.354569852657
32,-0.3523549943558,0.0418457511880129,0.975529972675585,-0.556583718576601,-1.05899390105972,-1.7274422080153,-0.580642860754585,-0.837385609990123,0.906659119036906,0.651349280464938,1.12140170960852,2.19596956251772,0.544620282052779,0,2.44127804165289
33,-0.646624448516118,-0.936921060701001,0.966653084551281,-0.0614640289297359,0.461971551162965,-1.06768659109229,0.384499270536159,0.13244437666569,-0.193187446632663,0.651349280464938,1.12431455981739,2.19596956251772,0.544620282052779,0,1.15099869164524
34,0.197029886094939,0.213746743765411,0.0680435889092497,-0.403289107374294,-0.384333064868005,-0.311596284951342,-0.881970306696173,-0.724649029947877,-0.0226548746041857,0.65134928046494,0.32039725710786,2.19596956251772,0.54462028205278,0,0.709407397995931
35,-0.898624635875219,-0.72366176179261,-0.035525015559935,1.4811619452706,1.12547596770184,0.809253904386261,-0.97941857781002,-0.609780028318254,0.790396794165111,0.651349280464939,1.01082581220161,2.19596956251772,0.544620282052779,0,2.07914001187648
36,-0.936588490683181,-0.640314293681782,0.86218982095611,0.411276809214957,0.1956346191329,-0.806117474763653,-0.532343406157366,0.610561655629996,-0.951856138529842,0.651349280464941,1.06192894087646,2.19596956251772,0.54462028205278,0,0.927842457159138
37,-0.69816352167911,0.648659815796053,-0.693982504827401,1.54394893608576,0.00693148361018834,1.61087340108697,-0.658676163730158,-0.331665588100494,-0.11725217064549,0.65134928046494,1.02064936827788,2.19596956251772,0.54462028205278,0,2.10214379480726
38,-0.656406699663339,-0.315091553118659,-0.0488275953140571,1.0406951520607,0.576531191979652,0.588096877479596,-0.416444298150455,-0.107816705940626,0.571782798516206,0.651349280464944,0.659508686568755,2.19596956251773,0.544620282052781,0,1.27954795757109
39,-0.406564431556215,-0.121013468261956,0.639493669600421,-0.111760881546248,-0.441631095632326,-0.952723261481531,-0.627314827912213,-0.361118212998288,0.271027654954733,0.651349280464939,0.759425410738287,2.19596956251772,0.544620282052779,0,1.20384331778613
40,-0.692974937689132,-0.401886034081979,0.357705476417349,0,0,0,0,0,0,0.65134928046494,0.703825981405085,2.19596956251772,0.54462028205278,0,0
41,0,0,0,0,0,0,0,0,0,0.65134928046494,0,2.19596956251772,0.54462028205278,0,0


==> plotdata10000.5.csv <==
t,x_1,x_2,x_3,u_1,u_2,u_3,w_1,w_2,w_3,kappa,xbvec,mkappa,mukappa,Nmu,ubvec,x2norm,u2norm,w2norm
-4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-3,0.1,0,0,0,0,0,0.00467815689981183,-0.000264863641837137,0.00653072050004531,0,0,0,0,0,0,0.1,0,0.157105875857995
-2,0,0.1,0,0,0,0,-0.0052707663350551,0.00012293556482047,0.00042425305804895,0,0,0,0,0,0,0.1,0,0.156370436146775
-1,0,0,0.1,0,0,0,0.00368124988875966,-0.00254711373228767,-0.00525705362171869,0,0,0,0,0,0,0.1,0,0.155319144202109
0,0.0057902275023654,-0.0266506207654586,-0.00245908046972754,0,0,0,0.0151560364332187,-0.0235087720023544,-0.0104027999824678,24.8809904688154,1.4811334206062,26.8437378325819,0.962747363766472,0,0,1.52580879083474,0,0.99184587887018
1,0.0511217096127333,-0.0260490163260553,0.0663921367340971,0.00379404810139069,0,0,0.0390910716575117,-0.0601813750155046,0.0245422838855369,20.8358548054184,2.37820169194259,22.791979720663,0.956124915244617,0,1.71970316023971,2.42379588612414,1.78361109321681,0.976054117086542
2,0.0442081599758207,0.0752869887287129,-0.0812656358338955,0.0528383200148188,-0.0188807350999542,0.0466122565703566,0.0519252512879801,-0.0502162517127198,0.00375835340356379,16.7364596534497,3.26476678499762,18.6829348670273,0.946475213577599,0,4.44426039019683,3.40417609855636,4.61079564801728,0.975350309482997
3,0.0828048598759439,-0.00800198333500139,-0.0704945691116965,-0.0176342332697509,-0.0889059478430588,0.120969034405381,-0.0551146149986944,-0.0250035921874675,0.0368457979195644,13.0944082671941,3.43161736279687,15.0278652162944,0.933456949100291,0,6.27351131375321,3.51364874578428,6.35387074770733,0.991615961650244
4,0.0849874936842852,-0.0826036211074761,0.0380200251048811,0.0187660799622182,0.0622733539893601,0.101421247453893,-0.00627305699832781,0.0215007352537137,-0.00388955050889273,10.0762524361692,2.77626115773142,11.9928695478216,0.916617111652432,0,5.04859942723155,2.90426374472301,5.24087420756461,0.995512136996482
5,0.0383358022507473,-0.0480986164153304,-0.0244827084168374,0.0643499463512607,0.0364903976829124,-0.0270103281588508,-0.0135792296079096,0.0076453230870559,0.0177548081748903,7.63963508733557,1.89718761683728,9.53475562038216,0.89512053304659,0,3.06467860699891,1.97931846191074,3.1396925050083,1.00031619180583
6,-0.0207226687077178,0.0286752718193175,0.0169251743814555,0.0523508459162409,0.00117598299169471,0.0368302667275405,0.00408573434272441,0.0439806783019412,-0.0377240333733033,5.47603002450707,1.28533599154359,7.33978627041226,0.863756245905194,0,2.17910356032074,1.37386245615391,2.17936666641262,0.99038537899438
7,-0.0060090005814208,0.00898240666751882,0.05430682069651,-0.0910126879193303,0.0144641363756442,-0.0847422048671123,0.0128597567955421,0.0116500262172702,0.0244400064089332,3.34957068128096,1.08240888886009,5.15560709464384,0.806036413362881,0,1.81935501770419,1.1782707586384,1.86834451236132,0.991473534489757
8,-0.0178143422461843,-0.0209206590493294,0.0475351120041987,-0.0893870006502603,0.116848014009165,0.0172659461640544,-0.0160905729094027,0.0245696352322843,-0.0318452232438045,1.81318541572101,1.02536360464297,3.52989050399922,0.71670508827821,0,1.71333005961889,1.08404817685692,1.73653833009957,1.00195545089062
9,-0.0431871984661435,0.0791390115135828,-0.00316862002496854,-0.0421258871255924,0.0119560315573331,-0.0682144669678584,0.0134664009136654,0.0356432420127882,0.00120201327813552,1.40329559651666,1.01136793224524,3.07845751834633,0.67516192182967,0,1.66813548202428,1.08996168601324,1.69255647371027,0.967061791937918
10,0.0231458791560092,0.0360386595306873,-0.0416498581379068,0.0195497254976074,0.0010343399071586,0.0079179224630926,-0.038131306725765,-0.0155046511494542,-0.0118958554490254,1.22407487061879,0.982918877650356,2.87642054610841,0.652345675489619,0,1.53710976182141,1.05038051358798,1.56355573946496,0.998462161059585
11,-0.00989915428582883,-0.0115980298943748,-0.0296983678219295,0.0123649821039694,-0.00975317435896192,-0.0130674379892274,-0.00376058493002895,0.00936354511810222,0.0202055811565461,1.13493080841886,0.987456625716487,2.7745060508366,0.639575242417735,0,1.54244600191478,1.0474142337873,1.57542350883329,0.999670208379692
12,-0.0193497512716431,0.0367768690405633,0.0121073922460949,0.044276228381053,-0.070902279454969,0.0117593263802371,-0.0104052711456372,0.00416772289584588,-0.0125320997385004,1.09991811039311,0.990804474292197,2.73417728288115,0.634259172488038,0,1.59458832010158,1.05681243396128,1.6142525018438,0.984532608974516
13,0.0172298805769551,-0.0215043480129584,0.0132426287084969,0.00137737268120115,0.00520921099268779,-0.0194457787952009,0.00889945014444737,-0.0448373314515195,0.0646826002724165,1.06703011012811,0.975475035935372,2.69612781141675,0.629097701288639,0,1.58543560854151,1.04116788175153,1.58336496075231,0.981651220036211
14,0.0600323198417932,-0.0381950557083049,0.0590417921254393,0.00871772705622419,0.0100873713087475,0.0359176985028611,-0.0439487276868225,0.0356158853293317,-0.0511433380637256,1.04250585991921,0.967603453301068,2.66764312116708,0.625137261247877,0,1.46626027318063,1.01861496926553,1.5238326929517,0.985020918578898
15,-0.0244178894252279,0.0510624010217244,-0.0367522293824486,-0.0300651864009173,0.00950343449530679,-0.0038852416180619,0.0494260954629478,-0.0115112935923271,0.0690548716445024,1.0298848133123,0.966626775540798,2.65294524927362,0.623060435961323,0,1.56106798568014,1.03572804983592,1.58106862428703,0.991699030878809
16,0.0178840181046909,-0.0244680948079101,0.0560899480835015,-0.0087160064014393,-0.00662232194489263,0.0515182989131085,0.00350123611425068,0.0319472402759734,-0.0349274700792437,1.01687155305211,0.990708743225267,2.63776234134272,0.620890788290605,0,1.55955618616823,1.05447100049542,1.61182877074799,0.99341065179632
17,-0.0050620791593346,0.0567946547450253,-0.0369781067883447,0.028695659762057,0.0331601077505119,0.0200982892649766,-0.00698527599633125,-0.0182673412262219,-0.025631976091893,1.00575299096603,0.978501498448583,2.62476675020501,0.619013759238979,0,1.5574329074188,1.05141358264366,1.61376525070194,0.995154736198223
18,0.0136006270527072,-0.00568701257326124,-0.0168180122767454,0.0698406136774823,-0.00597306235563176,0.00183667288714494,0.0393115109017733,-0.0295136434490736,0.0373044988875209,0.997738086184384,0.971253975368406,2.61538523316432,0.617647146979933,0,1.54988657295512,1.03530031017988,1.58556423039173,0.966124353355406
19,0.0284884847784035,-0.0102419690170824,-0.0194096813250676,0.0511894053092104,0.0125595354993128,0.00692311508240195,0.0101299754251172,0.0195861754682758,-0.0452197408849256,0.985500381428954,0.964577086197985,2.60103854169249,0.615538160263534,0,1.53480281440746,1.01837916405933,1.58264530633806,0.981517228963188
20,0.00385611229609362,0.0409492663396495,-0.0278897603276821,0.0295539237383373,0.0563354870205222,-0.0218932678930843,0.0177655825116273,-0.0277237960346797,-0.0437297673755913,0.977144999552322,0.968965674227689,2.59122749119983,0.614082491647511,0,1.52850501416944,1.02654020778821,1.5706421420896,0.988093686673076
21,0.0423565351769404,-0.0246828482521911,-0.00770769771191703,-0.031515083866657,0.0391831131673901,-0.0450930216209183,-0.0381920634252796,-0.0242723229841493,-0.0822187359101382,0.975253423652434,0.982973447257236,2.58900458876136,0.613751165108928,0,1.53924467618921,1.04015084584278,1.57934202231975,0.984828555565079
22,-0.0319707870341445,-0.0184521864237707,-0.0824221097403345,0.00432504734671337,-0.0249636407935156,-0.00190953625958789,-0.0376666354611687,-0.00305766550389941,0.0120423199169849,0.969063193469432,0.97715250797906,2.58172531057372,0.612662117104288,0,1.51641722001372,1.0210625749817,1.54968267396047,1.01257038653658
23,-0.0283445347713454,0.0271513192321566,0.0165366005838605,-0.00729786541256055,-0.0482687764115301,0.0485762083911027,0.0391089612067413,0.00901785818075307,-0.0111802298608047,0.967772566979105,0.989462424196448,2.58020672080097,0.612434153821868,0,1.53527000360495,1.05178005258484,1.59070141316823,0.96924322758734
24,0.0731718964386864,0.0121588140443614,-0.00342753336392115,-0.0453929854174256,0.00916542293678624,-0.000523124195744995,0.0527524267885545,-0.00208977436021129,0.0112141118838627,0.965742495364571,0.986312890991917,2.57781742713565,0.612074931771079,0,1.47643969973545,1.02935119012514,1.50913924374033,0.987009736227735
25,0.0381269550783779,0.000115233058981258,-0.017538062116677,-0.0149641922513576,-0.00157804356715997,-0.0766952436396416,0.060641578494099,-0.0244162571787065,0.00183254635827601,0.963151227767277,0.9617680694569,2.57476648542908,0.6116152576618,0,1.60904700247873,1.02125415431952,1.57866112111574,0.982774374701905
26,0.0351489182689411,0.0143513085234953,0.000304048081294611,0.055246507760604,0.081736711203166,0.0248284358873194,0.0478115210863139,-0.00523157766419935,-0.0226957643119433,0.953331074493954,0.969001115436378,2.56319262226296,0.609861547769003,0,1.51109671525459,1.02690183206976,1.54922043581335,0.977899423587941
27,0.0291396752826012,-0.00809002589941109,-0.0192939964564069,0.088565880838229,0.0034922333413312,0.0242899904108458,-0.0582843990118155,-0.000594407661039686,-0.00348899859024288,0.949826062855157,0.978857705130175,2.55905714091319,0.609231078058031,0,1.51190486236374,1.03746699372751,1.5681778064947,0.988574367929308
28,-0.0128273767227892,0.00143713689012961,-0.0430401016640825,0.0515686526988869,-0.0321627449699591,-0.015090234935141,0.0687992408185064,-0.0283477485608993,0.0212441817314662,0.945269562738925,0.963399378970014,2.55367739244268,0.608407829703751,0,1.51106484401943,1.02960612971165,1.55664775797956,0.978941360217286
29,0.049363014924334,-0.0189727999606161,0.0237716041980154,-0.00449337748334571,0.0319608370102641,0.0916373444077606,-0.019442582936809,0.0382198504393473,0.0428288362397058,0.943125877694399,0.969389568100073,2.55114502499311,0.608019147298706,0,1.53691140871781,1.02201269743642,1.53675451671979,0.960832106292768
30,-0.00642493585598181,0.0445796841510771,0.0323046645910214,0,0,0,0,0,0,0.941635635948548,0.96149650123343,2.5493840195182,0.607748383569657,0,0,1.01550599466223,0,0
31,0,0,0,0,0,0,0,0,0,0.940069581785162,0,2.5475329515026,0.607463369717437,0,0,0,0,0
32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> plotdata10000.9.csv <==
t,x_1,x_2,x_3,u_1,u_2,u_3,w_1,w_2,w_3,kappa,xbvec,mkappa,mukappa,Nmu,ubvec,x2norm,u2norm,w2norm
-4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-3,0.1,0,0,0,0,0,0.130488915946799,0.127211189858743,0.128448901101934,0,0,0,0,0,0,0.1,0,0.24863151795384
-2,0,0.1,0,0,0,0,0.128642731521645,0.123335423959512,0.136276878653196,0,0,0,0,0,0,0.1,0,0.255797935901908
-1,0,0,0.1,0,0,0,0.136181062351277,0.125170527045683,0.133697211960039,0,0,0,0,0,0,0.1,0,0.255213364343793
0,1.24623791283243,1.22448588162549,1.24150526187162,0,0,0,0.815433252249769,0.801737127927061,0.801030266127547,27.1462334373018,2.44741469831702,29.1118832008551,0.965649763553348,0,0,2.4671817503983,0,1.32223526532874
1,2.09946880104622,2.12811552317297,2.21849678442289,2.50893371041941,2.44687359758413,2.49913815953655,0.822861131968422,0.800168574257644,0.790634855134426,24.3848370377006,4.7297738022605,26.3468818820988,0.962044844398218,0,6.79243483958218,4.79128456413078,7.12308217212007,1.29967773710457
2,3.47241388110148,3.24232564488707,2.99158359050454,5.59695924611632,5.98966071817382,5.78004791930199,0.766264793794508,0.787276134019172,0.79279237866064,20.606418534362,8.3424812001029,22.5620964088702,0.955677874508217,0,15.5492037908156,8.54237690806585,15.669430183317,1.30987514167645
3,3.753327917247,3.87428692687464,3.56624199181895,8.39112282344395,6.79511409593098,8.74629941727432,0.790455899589317,0.807048607920046,0.785261708248257,17.791206279223,10.3800364126989,19.7405491263172,0.94934284709422,0,22.527596935353,10.8292956591447,23.1033437506927,1.28956149454865
4,3.30788203212188,3.18442514462224,3.6175880124191,6.52844706399276,5.38534599359488,6.07567479897279,0.815072096576526,0.824119089407342,0.810934902910854,15.3056873578243,8.52051791391334,17.2477084487936,0.942021090969267,0,18.3149295479669,9.32293335311837,18.8813152553674,1.31980985607553
5,2.22960177763731,2.33435278839236,1.95823598128178,3.50763668172542,4.20269426568394,3.60148904370888,0.799380051060818,0.860661271801581,0.808969213583475,13.5200041119684,4.93159016109538,15.4553013679554,0.935297255986942,0,10.547393848803,5.39143289331999,10.5174283805643,1.32032676125458
6,1.40762260043853,1.3734510534139,1.25154166314281,2.38020108027834,2.15713418859114,2.13848812992031,0.800580075243252,0.828466147124989,0.798000641282598,11.6287847792147,3.18307475639669,13.5550111444688,0.926226365254158,0,5.97027976020587,3.45000936635375,6.03059029198623,1.30825580693303
7,1.01928334133079,0.968854141424681,1.01216457547925,1.65155817783651,1.67524722957573,1.5540299978811,0.83141409064136,0.772455867515369,0.802564243226305,9.80571109315335,2.04457141369103,11.7203896248902,0.914678531736874,0,3.82304590345984,2.20611727147511,3.8214322401558,1.3196335494048
8,0.939787226730926,0.904983985513521,0.953584562269765,1.51056874011349,1.61816072223429,1.51578521784406,0.811281613244393,0.802710494363981,0.786531553536989,7.80021827842054,1.67408026003799,9.69709455813436,0.896876279713817,0,3.3320823770984,1.7678525648249,3.33136096350647,1.3073071634647
9,0.895688189380432,0.903301551105625,0.885617687225474,1.52058949751779,1.48587120791594,1.3427304488367,0.812247207394357,0.80765849914167,0.793261248794512,6.11905257735807,1.53169094800065,7.99395746190447,0.874904884546399,0,3.22259145745292,1.64659285177043,3.30152953303375,1.30560481824101
10,0.878583481108594,0.887468453910219,0.819100740577583,1.42623002965349,1.34445605794927,1.4035812812778,0.81438457009363,0.819593607654655,0.805841322972875,4.76888371338491,1.38657557844248,6.61777553560429,0.848891822219381,0,3.09860078350582,1.5320279591809,3.14350251659847,1.32625718766421
11,0.827201417738285,0.840093842513864,0.835527373685407,1.37275304328638,1.3719074990182,1.29335109896438,0.807364107753416,0.789325801324546,0.805828227313765,3.08734468410537,1.39660745579103,4.88253291660358,0.795188232498206,0,2.94826370985888,1.51252492259412,3.02960519747789,1.30951298359901
12,0.879569634250589,0.857526726752061,0.869900509881354,1.44257777078,1.31364560945827,1.52227701940653,0.772304227201595,0.784721890881091,0.796080656590626,2.15135656638093,1.38701641187132,3.89458916437286,0.743232597991937,0,3.04180772445354,1.54904584358841,3.11778409024727,1.31057606128926
13,0.83848075987594,0.821207183216278,0.85059650031888,1.46831724674316,1.46328787620536,1.46133089152103,0.812416295926997,0.797360871820209,0.794038143681363,1.79191284844222,1.39884260476761,3.50674788615331,0.714835037711084,0,3.00600496834743,1.50449006459533,2.96811182464909,1.27808257522485
14,0.856846815615687,0.815792324487687,0.827373656293649,1.3362250415253,1.38607801485401,1.47809898383784,0.784042863142756,0.792030489536442,0.808877185767942,1.58619360481956,1.36142309343036,3.28145005137089,0.695256446551331,0,3.04276555222564,1.47575064546596,3.05258126996825,1.30018880405413
15,0.793990349815157,0.86541434501927,0.823906300087391,1.3382331549373,1.32864765858817,1.46913538010431,0.821740776940637,0.801003936798371,0.815886770466561,1.50146236952799,1.35823180910051,3.18776265167632,0.686300282148332,0,2.96124223695376,1.49559141662484,2.97676463839558,1.32328704862997
16,0.875359112423359,0.870889139641801,0.832762240509608,1.2660123918702,1.3813776299312,1.48381351689309,0.841209009706222,0.796821430366675,0.807677565245672,1.42925533385935,1.38317866576864,3.10744775849148,0.678192424632128,0,3.06734951120018,1.50600439071631,3.03576596217369,1.32479986143899
17,0.882026905117786,0.816549829243012,0.842168748826084,1.4226672945959,1.41797259412294,1.55572011899814,0.791050497857016,0.773461191817717,0.799003312888058,1.39082151525936,1.37619899213865,3.0645044857449,0.673682970485544,0,2.95907791705697,1.51954301700712,2.96206908245015,1.29462211106616
18,0.823976978659627,0.857468756841715,0.834727180579224,1.45125039446081,1.41375932199323,1.43352302893841,0.809466355426435,0.764185883394471,0.792632838266039,1.35179922199945,1.3287240225895,3.02075628319321,0.668957061193757,0,3.0309202360991,1.47785993637792,3.06524793820056,1.29971038760352
19,0.877873764262047,0.837562432558597,0.787393087423181,1.32197239815686,1.45647074407819,1.4781728284274,0.808918007396295,0.814366843624,0.775249669749538,1.31355535852281,1.34663420049656,2.9777283380579,0.664172979535088,0,2.97663884580398,1.49567808297143,2.97724147611916,1.30287188377946
20,0.822662387096847,0.834529927370306,0.822412512759458,1.37636561844236,1.44732478153597,1.37638935539921,0.828966789355934,0.779855805860337,0.795842492254934,1.28650172722804,1.30985440217057,2.94719613102126,0.660694403793219,0,2.88983227975872,1.46371824498287,2.90055283264264,1.31000963034511
21,0.870976988299546,0.827757251113689,0.862989956036279,1.31105790878285,1.44283565622752,1.40623203016872,0.79166436520457,0.781468696520027,0.821635333569091,1.2689744479815,1.32998572502466,2.92737099764659,0.658396549665081,0,3.01268260102916,1.50722278520635,3.00249311527588,1.30432097986964
22,0.800907973101178,0.835441065306817,0.809981131927211,1.40114526276266,1.35901250641905,1.30470658905745,0.823393187302621,0.807936718256267,0.792927196985129,1.24371521746737,1.33166212898839,2.89873740064464,0.655022183177278,0,2.89473497251756,1.46524140603661,2.94819623379954,1.30412221364946
23,0.871709782312729,0.859384163693762,0.841262979348542,1.38270491553088,1.43323865057909,1.37236437939201,0.823365399838968,0.800334385343106,0.772261008810007,1.23242195135352,1.32740442776034,2.88591089451291,0.65348894315939,0,2.95234757795224,1.4742272094692,3.01530815845281,1.30241454045029
24,0.832701467462589,0.838760551676313,0.79436129133793,1.30794866052403,1.35122389868584,1.51181471984935,0.793323390342442,0.81228749280322,0.815538751497157,1.20109274352367,1.34436688293758,2.85024571831264,0.649152974788974,0,2.94745442585957,1.48352465256157,2.90071409350613,1.30677736026072
25,0.834490157237747,0.847648523633958,0.835047877852635,1.35802590444198,1.5283888331213,1.37190371327719,0.78278574469362,0.790534935855234,0.783324184520547,1.19438667066592,1.34875879525298,2.8425954981475,0.648208827481584,0,2.90623576349356,1.48663011032752,2.93867025381683,1.30683540401186
26,0.802965430391774,0.83195793073311,0.837265735793403,1.35716114727259,1.36021065558752,1.32687517601808,0.80037100081425,0.817590403836309,0.820561535656661,1.18246867009591,1.30188903388037,2.82898498389525,0.646516313799344,0,2.86084083870636,1.46349616267271,2.89067972035542,1.31258279862088
27,0.846075751594597,0.854467849955988,0.858693746424841,1.36918686314972,1.37647052446622,1.44071636292451,0.818297576838627,0.789433318731843,0.818851488024976,1.16277051915845,1.34058042753247,2.80644825141538,0.643677732256929,0,2.87990374533033,1.48300488795848,2.92166411058714,1.30841243431128
28,0.823275364577804,0.8202479139907,0.850052041274452,1.43151310430327,1.35724730757541,1.41723506010704,0.815212710939985,0.802408176298507,0.794391090507148,1.1595923790187,1.30863816436257,2.80280719311877,0.64321481410007,0,2.9454521338847,1.46388785235613,2.97030964453457,1.30172814699798
29,0.878668643603932,0.849943498899435,0.838992449848464,1.46432087462637,1.38247970056661,1.5356029971556,0.780582341514135,0.801999899898034,0.806754921532996,1.14519540736375,1.31471424578383,2.78629599088798,0.641100583524234,0,2.87780178252908,1.47657140855981,2.94195118058282,1.30916253175656
30,0.822809386898348,0.848605195430212,0.823489631320512,0,0,0,0,0,0,1.13898664628194,1.31724738371242,2.77916648931965,0.640179843037712,0,0,1.46918872944745,0,0
31,0,0,0,0,0,0,0,0,0,1.1255714411663,0,2.76374332829576,0.63817188712946,0,0,0,0,0
32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> plotdata10000.99.csv <==
t,x_1,x_2,x_3,u_1,u_2,u_3,w_1,w_2,w_3,kappa,xbvec,mkappa,mukappa,Nmu,ubvec,x2norm,u2norm,w2norm
-4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-3,0.1,0,0,0,0,0,0.239417834463977,0.230881377669798,0.223771034360268,0,0,0,0,0,0,0.1,0,0.334041849347099
-2,0,0.1,0,0,0,0,0.228110078060121,0.235315087817614,0.259325986148933,0,0,0,0,0,0,0.1,0,0.323006480995094
-1,0,0,0.1,0,0,0,0.227405237450763,0.231102261412815,0.241869135000596,0,0,0,0,0,0,0.1,0,0.323449065119261
0,2.09694908747625,2.44510155701514,2.1019835069829,0,0,0,0.987496398970121,0.978062323802495,0.984933142695427,28.7578467363079,3.49658973969109,30.7253002678268,0.967453531518966,1,0,3.43301241031003,0,1.52653523598652
1,4.62845667550505,4.52971061955223,4.97734101578619,7.84876643971897,8.41136967627451,9.26949690600418,0.975105829946545,0.971814966032716,0.977477185486807,27.4363818482,8.22302946655819,29.4023698689358,0.965988020735778,1,18.1271602588396,7.81010563475643,16.50493093621,1.4945779673893
2,9.26381449239819,9.4563960086532,8.00588336426811,18.3945399354419,19.0188462602767,18.9808368472149,0.971969930000696,0.980086670668877,0.976816206050223,24.4184223969698,16.3674988316914,26.380515574151,0.962093177181222,1,40.0968459378179,16.5543178586051,41.1357995914854,1.51550210589921
3,10.7353237137701,11.5728496803217,11.9546557031177,25.8710149777196,28.1491426806343,30.3476627547016,0.979647528847466,0.976579432683871,0.980041521392458,21.2396688476448,25.187419079084,23.1965589716069,0.956890123962111,1,61.8530779467456,25.4346778105804,64.6713654870457,1.48459047804643
4,11.2934150778258,10.5992942330845,13.131497690228,23.6312515391619,22.0579144904326,26.9780709490717,0.98215578923689,0.98156323620807,0.984175494019543,19.6879685536972,21.430080884766,21.6417591179607,0.953790564263508,1,50.063491580968,23.693839229928,47.0641784996727,1.55309433150772
5,7.09736326236469,7.7521951059757,7.11009727105868,13.587927655058,18.537980914485,13.3438873069576,0.986328514886213,0.989740716295453,0.991104090192151,17.979157992988,16.4692869643269,19.9289789324892,0.949820939501201,1,38.1874960543289,18.2565563702519,36.1089195795794,1.51037952292604
6,4.42125701108756,4.73166884134716,3.06947180924165,9.75207507257977,8.46079232520029,9.11041412425962,0.972481472181343,0.982454526247762,0.968674715986153,16.1245077580865,10.6886213110853,18.0691536723618,0.944645914275277,1,21.0763294625524,12.6531968349612,20.5212043505638,1.5075971203484
7,3.1588202172214,2.48452797323287,2.42859960021163,3.99922041278104,5.03934428819607,4.78044710179521,0.987560699191907,0.988959886588588,0.980136150833896,15.0985907539106,5.67158160476992,17.0399047501394,0.941313996228745,1,10.8722004312346,6.40220422767664,11.0216598199903,1.49775260312138
8,1.77049820356343,2.03961024333227,1.94128779942056,3.2556545787301,3.29372087661402,4.83906573054107,0.975350535887593,0.987705773556082,0.979400205139046,13.6816018728786,3.65298196483677,15.6175714303179,0.935969557439343,1,7.21842183002267,3.90010050139662,7.12866752857475,1.52517923958531
9,1.718189680014,1.46383223477333,1.50077983207,3.34895065714216,3.44000535301547,2.9080963296701,0.987986930287209,0.981542893733687,0.982115534065787,11.3494584372608,2.67631090164111,13.2740948788739,0.92463644161304,1,5.96932002108406,2.93980747993847,5.7741613567596,1.53327736674963
10,1.7345838470125,1.48929978937146,1.35624819841533,3.29329002419248,2.78085297989473,3.13152380956679,0.97751124993751,0.973728250675505,0.967533324817342,10.2336654773497,2.26597800116232,12.1513447587225,0.917679281372764,1,5.26127861164505,2.47913883405285,4.99324830033707,1.49981953909496
11,1.38702343733419,1.37969869499755,1.29532293049445,3.0943867627468,2.8716238015359,3.24978556979641,0.977316567040542,0.978883305415225,0.972984360059905,8.57008503962432,2.00705425023417,10.4746083425245,0.904523302900189,1,5.46755094358442,2.12264209959492,5.29884359478078,1.47560236649254
12,1.49001090595389,1.36623825123741,1.34320383252575,3.23878266330712,2.79889130589076,3.3818327239582,0.974631502166911,0.98497712159913,0.981071608279667,6.89741368823595,2.00371905088149,8.78356453257031,0.886150844334359,1,4.82122872968798,2.19524366076589,4.76997567160231,1.54332398122077
13,1.38309382824066,1.31789331575043,1.45776994175374,2.93592056602854,2.74797221857267,3.20557375106001,0.986447008438629,0.988396719619228,0.980810359861983,6.08540425235663,1.99342756079664,7.95977198911546,0.874367736758824,1,4.99702470835216,2.16328195792128,5.09233765023287,1.49604452299456
14,1.29442678185433,1.26384000381137,1.32916313224838,3.01981054146969,3.04467946958684,3.09002405442811,0.982950960474095,0.988792056209465,0.975143925629514,4.72039627133716,1.92320799240019,6.56814390233484,0.847747630997674,1,5.09993707273295,2.08150241160943,4.57650639955877,1.51138116284445
15,1.21377201155656,1.30395881890681,1.34118693457822,2.61422319755706,2.58603647297075,3.11242728283048,0.984923145908913,0.978815114020921,0.980774178703023,4.00169490258917,1.90209393763554,5.82999090160443,0.828295999015253,1,4.66873353818757,2.05008054337475,4.40852506695241,1.51319308292387
16,1.30727426350793,1.29098973175635,1.32221177959426,2.99232823405605,3.07099293393332,3.28049052284207,0.990180844789413,0.989195617653139,0.973671988478406,3.00400530111924,1.88319674050479,4.79546880764472,0.79146350652548,1,4.53554643472077,1.95431398356469,4.59354422432485,1.52824332666869
17,1.43102675489786,1.17507235628788,1.29538892694614,2.88927971546815,2.78221903143599,2.80561286370162,0.975304959983915,0.978018073825952,0.973965091221094,2.28163958328703,1.7520395242364,4.03372558774939,0.752086004462359,1,4.5300565005883,2.02000735571948,4.66923470633902,1.4990996109074
18,1.32605735717583,1.33727918842604,1.29870965235831,2.82241958669745,3.09754304501022,2.88447678246951,0.987790316248468,0.988748716221484,0.965791773289786,1.9733154471033,1.74011865292344,3.70327347188112,0.729958024777819,1,4.73861910976525,1.9314072430152,4.76951962927965,1.5137425202793
19,1.3051358771672,1.38082284324978,1.34351014632319,2.81274590173837,3.10350267017057,2.98506749334601,0.980676432227728,0.986127808162707,0.976573431133651,1.79185900696667,1.7936293720598,3.50668929183889,0.714830284872225,1,4.2522086925738,2.0170310856109,4.15957615317135,1.51046412300496
20,1.26405423505218,1.26996437155348,1.21311748669207,2.68277122376704,2.9113071741189,2.70607469296521,0.976565443173773,0.980488520027977,0.97817360208625,1.75922557808599,1.82519086934465,3.47112615676096,0.711900578674972,1,4.4492115521419,1.96016140238676,4.40064243618736,1.54241260003013
21,1.31813354170703,1.25243029982409,1.20815131360501,3.16148239898152,3.03131375059924,2.66237626276189,0.977594574184074,0.986720327600343,0.984765561160628,1.62179297164858,1.76765301916604,3.32064221133006,0.698849239681477,1,4.9605325110589,1.93209847680096,5.05878003392334,1.52310000563871
22,1.16926808328904,1.31641390300947,1.22706940108736,2.72392042481008,2.78484685302017,3.15207187679018,0.986174406487741,0.9827867610384,0.985394542854358,1.57722058846834,1.78973128578608,3.27153743789627,0.694316849427937,1,4.32274653597979,1.90660400322369,4.25285083808573,1.5272639965113
23,1.2773117248692,1.26522388243991,1.23950434243946,2.97108054176632,2.76074978939855,2.69444879624859,0.982103883804924,0.981908034620928,0.975732669077891,1.5507990289177,1.80784261428834,3.24238387913104,0.691584850213335,1,4.76861908238043,2.01173077540682,4.80232951309508,1.49594926624353
24,1.29242684141823,1.21245049405477,1.25995522492066,2.76818095396864,2.9464261368745,3.04211665425682,0.981606902489756,0.979259000857214,0.980583963688077,1.51553228064061,1.7877955168887,3.2033596713852,0.687827390744593,1,4.62952750125843,1.96624042528702,4.46004333506422,1.53881939103474
25,1.27328412700486,1.34301371668447,1.27970975915542,2.62708994918219,2.98295799801784,2.88602488750613,0.978876173549501,0.986540287276293,0.971220260209118,1.47851692302156,1.77899103102023,3.16227220557969,0.683755282558127,1,4.36156106023672,2.08724645408661,4.29034093450676,1.51070722028486
26,1.14415099742862,1.20522918868861,1.30487447861344,2.69467711131991,2.64592684652872,2.78364922116871,0.98672569467374,0.976421131267723,0.980577733815693,1.40609956548949,1.71591823473862,3.08159141774717,0.675491852257683,1,4.82397693264414,1.9285620808404,4.75701251286523,1.53811606232473
27,1.25445233915018,1.4004302748759,1.33387439888283,2.64705427961553,2.64941588098963,2.86743080341935,0.975274836338543,0.973895402506611,0.989400701742346,1.397475315854,1.74193628293085,3.07194901910354,0.674473703249537,0,4.54184976886189,1.93173703004106,4.37668749179421,1.50924611461479
28,1.27819439304462,1.23207992562893,1.26474704319716,2.72358432414147,2.46660854103574,2.92342649898954,0.987111280216823,0.958261711601545,0.973047896901977,1.39253685868707,1.63819588201458,3.06642228256967,0.673885423882596,0,4.48075994561663,1.87459235905994,4.19933491985422,1.50805765254152
29,1.31796249008133,1.24120189854453,1.25523266736984,2.86863947051558,2.89643859498189,2.88955629753574,0.977726159169237,0.981093583589001,0.970130628198281,1.36867639341185,1.73480332827878,3.03969604496856,0.671019651556708,0,4.43331823638199,1.91108063612525,4.55192846180623,1.51600214755013
30,1.31595684542956,1.31108556752912,1.28346552623839,0,0,0,0,0,0,1.34557663360813,1.66627898450395,3.0137658090385,0.668189175430364,0,0,1.92134151964492,0,0
31,0,0,0,0,0,0,0,0,0,1.32429964623294,0,2.98983276785281,0.665533121619865,0,0,0,0,0
32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0

